Quilting Stochastic Kronecker Product Graphs to Generate Multiplicative Attribute Graphs

We describe the first sub-quadratic sampling algorithm for the Multiplicative Attribute Graph Model (MAGM) of Kim and Leskovec (2010). We exploit the close connection between MAGM and the Kronecker Product Graph Model (KPGM) of Leskovec et al. (2010), and show that to sample a graph from a MAGM it suffices to sample small number of KPGM graphs and \emph{quilt} them together. Under a restricted set of technical conditions our algorithm runs in $O((\log_2(n))^3 |E|)$ time, where $n$ is the number of nodes and $|E|$ is the number of edges in the sampled graph. We demonstrate the scalability of our algorithm via extensive empirical evaluation; we can sample a MAGM graph with 8 million nodes and 20 billion edges in under 6 hours.

==> binnum_0.55.txt <==
xs	ys	ys2	ys3
2	1	1	1.1
4	1.31	2	1.21
8	2.19	3	1.331
16	2.52	4	1.4641
32	3.13	5	1.61051
64	3.58	6	1.771561
128	4.25	7	1.9487171
256	4.54	8	2.14358881
512	5.18	9	2.357947691
1024	5.75	10	2.59374246010000
2048	6.18	11	2.85311670611


==> binnum_0.6.txt <==
xs	ys	ys2	ys3
2	1	1	1.2
4	1.44	2	1.44
8	2.14	3	1.728
16	2.66	4	2.0736
32	3.39	5	2.48832
64	4.19	6	2.985984
128	4.79	7	3.5831808
256	5.86	8	4.29981696
512	6.86	9	5.159780352
1024	7.77	10	6.1917364224
2048	9.04	11	7.43008370688


==> binnum_0.7.txt <==
xs	ys	ys2	ys3
2	1	1	1.4
4	1.57	2	1.96
8	2.55	3	2.744
16	3.57	4	3.8416
32	5.29	5	5.37824
64	7.43	6	7.529536
128	10.1	7	10.5413504
256	13.81	8	14.75789056
512	20.46	9	20.661046784
1024	27.71	10	28.9254654976
2048	38.92	11	40.49565169664


==> binnum_0.9.txt <==
xs	ys	ys2	ys3
2	1	1	1.8
4	2.26	2	3.24
8	4.82	3	5.832
16	9.61	4	10.4976
32	17.32	5	18.89568
64	32.95	6	34.012224
128	59.58	7	61.2220032
256	108.48	8	110.19960576
512	197.67	9	198.359290368
1024	357.83	10	357.0467226624
2048	645.07	11	642.68410079232


==> binnum_05.csv <==
xs	ys	ys2
2	1	0.57
4	1.42	1.14
8	2.15	1.71
16	2.5	2.28
32	3.03	2.85
64	3.37	3.42
128	3.91	3.99
256	4.27	4.56
512	4.82	5.13
1024	5.13	5.7
2048	5.49	6.27


==> cluster_ds_1.dat <==
x	y	errory
10	5128.000000	153.349275
11	4479.000000	83.240615
12	4313.000000	161.000000
13	4703.000000	138.423264
14	5419.000000	116.056021
15	6920.000000	188.255146
16	8767.000000	254.403223
17	13243.000000	395.526232
18	19159.000000	100.543523
19	33594.000000	751.148454
20	39903.000000	770.558888


==> cluster_ds_2.dat <==
x	y	errory
10	3917.000000	145.536937
11	3500.000000	154.983870
12	3270.000000	93.914855
13	3473.000000	137.335356
14	4093.000000	129.695798
15	5147.000000	258.536264
16	6569.000000	292.487607
17	10494.000000	220.236237
18	12818.000000	184.162971
19	27314.000000	120.016666
20	28262.000000	603.254507


==> cluster_gscc_numedges_1.dat <==
x	y	errory


==> cluster_gscc_numedges_2.dat <==
x	y	errory


==> cluster_mu50_1.dat <==
x	y	errory
8	0.000000	0.000000
16	0.000000	0.000000
32	0.000000	0.000000
64	0.000000	0.000000
128	0.000000	0.000000
256	0.000000	0.000000
512	10.000000	0.000000
1024	31.000000	3.000000
2048	105.000000	8.062258
4096	300.000000	21.447611
8192	829.000000	43.462628
16384	2346.000000	89.688349
32768	6867.000000	141.424892
65536	18909.000000	337.977810
131072	50354.000000	900.835168
262144	137635.000000	1500.728157
524288	391279.000000	4284.463677
1048576	988523.000000	6008.354267
2097152	2571314.000000	18215.867918
4194304	6777862.000000	50043.922668
8388608	18533170.000000	135234.700059
16777216	51847311.111111	147790.590923


==> cluster_mu50_2.dat <==
x	y	errory
8	0.000000	0.000000
16	0.000000	0.000000
32	0.000000	0.000000
64	0.000000	0.000000
128	0.000000	0.000000
256	0.000000	0.000000
512	9.000000	3.000000
1024	25.000000	5.000000
2048	93.000000	6.403124
4096	228.000000	8.717798
8192	619.000000	30.149627
16384	1832.000000	72.498276
32768	5074.000000	199.308806
65536	13026.000000	164.085344
131072	34834.000000	842.807214
262144	96588.000000	1273.976452
524288	259002.000000	3089.646582
1048576	631889.000000	5809.739151
2097152	1649090.000000	15996.767799
4194304	4419640.000000	45825.602233
8388608	11970080.000000	54929.296373
16777216	29960740.000000	89746.311345


==> cluster_mu50_naive_1.dat <==
x	y	errory
8	0.000000	0.000000
16	0.200000	0.400000
32	0.500000	0.500000
64	0.500000	0.500000
128	1.400000	0.489898
256	5.500000	0.500000
512	21.900000	0.300000
1024	90.600000	0.800000
2048	403.600000	3.104835
4096	1656.900000	6.579514
8192	6767.900000	30.349465
16384	27830.400000	134.635211
32768	113441.200000	425.487908
65536	466313.800000	1253.474675
131072	1907752.600000	6372.879054
262144	7837002.200000	15952.388616


==> cluster_mu50_naive_2.dat <==
x	y	errory
8	0.000000	0.000000
16	0.100000	0.300000
32	0.100000	0.300000
64	0.200000	0.400000
128	1.600000	0.489898
256	5.700000	0.458258
512	22.900000	2.700000
1024	90.800000	0.979796
2048	403.600000	1.685230
4096	1653.300000	10.973149
8192	6768.400000	30.919897
16384	27820.900000	93.305359
32768	113642.000000	596.973031
65536	466626.900000	2042.042676
131072	1907096.700000	6511.302052
262144	7824827.700000	23476.578409


==> cluster_mu50_naive_peredge_1.dat <==
x	y	errory
8	0.000000	0.000000
16	0.006667	0.013844
32	0.005189	0.005324
64	0.002716	0.002857
128	0.003101	0.001342
256	0.004878	0.000511
512	0.008922	0.000845
1024	0.013945	0.001159
2048	0.026981	0.001934
4096	0.045390	0.001453
8192	0.078520	0.001888
16384	0.133909	0.004222
32768	0.224503	0.003990
65536	0.384110	0.004050
131072	0.650944	0.004744
262144	1.125151	0.009952


==> cluster_mu50_naive_peredge_2.dat <==
x	y	errory
8	0.000000	0.000000
16	0.002941	0.008824
32	0.001235	0.003704
64	0.001563	0.003319
128	0.004127	0.001367
256	0.006453	0.000773
512	0.010923	0.001378
1024	0.018650	0.000570
2048	0.034708	0.001019
4096	0.061654	0.001754
8192	0.108375	0.003762
16384	0.189328	0.003018
32768	0.329825	0.004124
65536	0.575444	0.005529
131072	1.005313	0.011270
262144	1.765892	0.006439


==> cluster_mu50_peredge_1.dat <==
x	y	errory
8	0.000000	0.000000
16	0.000000	0.000000
32	0.000000	0.000000
64	0.000000	0.000000
128	0.000000	0.000000
256	0.000000	0.000000
512	0.000469	0.000147
1024	0.000541	0.000051
2048	0.000762	0.000056
4096	0.000684	0.000241
8192	0.000591	0.000031
16384	0.000697	0.000027
32768	0.000850	0.000018
65536	0.000624	0.000011
131072	0.000693	0.000012
262144	0.000789	0.000009
524288	0.000934	0.000010
1048576	0.000683	0.000004
2097152	0.000740	0.000005
4194304	0.000813	0.000006
8388608	0.000926	0.000007
16777216	0.000793	0.000002


==> cluster_mu50_peredge_2.dat <==
x	y	errory
8	0.000000	0.000000
16	0.000000	0.000000
32	0.000000	0.000000
64	0.000000	0.000000
128	0.000000	0.000000
256	0.000000	0.000000
512	0.000476	0.000159
1024	0.000565	0.000113
2048	0.000892	0.000061
4096	0.000528	0.000020
8192	0.000613	0.000030
16384	0.000775	0.000031
32768	0.000658	0.000160
65536	0.000645	0.000008
131072	0.000737	0.000018
262144	0.000873	0.000012
524288	0.000695	0.000008
1048576	0.000724	0.000007
2097152	0.000808	0.000008
4194304	0.000925	0.000010
8388608	0.000787	0.000004
16777216	0.000842	0.000003


==> cluster_mus_1.dat <==
x	y
1024	2.066667
2048	2.077670
4096	2.333333
8192	3.060377
16384	3.578652
32768	3.949007
65536	4.970077
131072	6.386812
262144	7.673082
524288	8.970472
1048576	11.213616
2097152	14.998970
4194304	18.818145


==> cluster_mus_2.dat <==
x	y
1024	1.962963
2048	2.076923
4096	2.793860
8192	3.394231
16384	3.853908
32768	4.689361
65536	6.121783
131072	7.658077
262144	9.955921
524288	12.940505
1048576	14.280041
2097152	18.835789
4194304	24.171787


==> cluster_mus_peredge_1.dat <==
x	y
1024	1364.084959
2048	4324.844607
4096	9974.370072
8192	42569.872535
16384	96706.514511
32768	194325.022836
65536	637368.274924
131072	2125038.717726
262144	8388887.469735
524288	9098630.991158
1048576	1.000000


==> cluster_mus_peredge_2.dat <==
x	y
1024	28.390902
2048	37.970902
4096	76.541685
8192	164.362869
16384	271.787342
32768	318.201279
65536	661.621809
131072	1586.161889
262144	3754.326917
524288	9638.045491
1048576	5820.150084


==> cluster_prop_diam_1.dat <==
x	y	errory


==> cluster_prop_diam_2.dat <==
x	y	errory


==> cluster_prop_gscc_1.dat <==
x	y	errory
8	0.700000	0.225000
16	0.437500	0.270994
32	0.703125	0.080586
64	0.776563	0.074951
128	0.790625	0.055110
256	0.792578	0.034519
512	0.801953	0.028933
1024	0.850976	0.016024
2048	0.862695	0.017511
4096	0.879687	0.006986
8192	0.890527	0.005570
16384	0.904468	0.004399
32768	0.917990	0.002729
65536	0.927620	0.001129
131072	0.936652	0.000974
262144	0.943168	0.001292
524288	0.950074	0.000806
1048576	0.955769	0.000295
2097152	0.961259	0.000262


==> cluster_prop_gscc_2.dat <==
x	y	errory
8	0.500000	0.262202
16	0.518750	0.223694
32	0.671875	0.122833
64	0.643750	0.160991
128	0.735156	0.059133
256	0.758203	0.023661
512	0.789844	0.032731
1024	0.819434	0.013633
2048	0.845606	0.005891
4096	0.865747	0.007886
8192	0.881274	0.005348
16384	0.896960	0.002986
32768	0.909375	0.001431
65536	0.921119	0.001019
131072	0.930447	0.000795
262144	0.938812	0.000230
524288	0.946122	0.000214
1048576	0.952478	0.000182
2097152	0.958208	0.000173


==> cluster_prop_numedges_1.dat <==
x	y	errory
8	17.400000	5.553377
16	30.200000	13.496666
32	87.600000	9.697422
64	204.900000	27.296337
128	479.000000	59.339700
256	1114.300000	133.414430
512	2487.100000	186.994358
1024	6562.500000	524.417629
2048	15037.800000	922.989794
4096	36579.400000	1203.041080
8192	86361.500000	2040.481622
16384	208058.000000	6235.418510
32768	505380.600000	8820.248718
65536	1213648.700000	11002.091374
131072	2930813.100000	28731.366927
262144	6966888.600000	64924.943735
524288	16746463.500000	88106.420429
1048576	40138240.600000	123468.832707
2097152	96579792.700000	220527.362036


==> cluster_prop_numedges_2.dat <==
x	y	errory
8	13.000000	3.633180
16	31.100000	7.133723
32	74.800000	13.948477
64	166.100000	38.650873
128	388.500000	47.858646
256	875.800000	72.539369
512	2105.700000	198.752132
1024	4847.100000	132.861921
2048	11660.900000	324.434416
4096	26879.500000	738.017242
8192	62466.400000	2361.987223
16384	147137.800000	2107.420547
32768	344736.000000	3402.571528
65536	810629.600000	5779.258797
131072	1896781.200000	22645.642361
262144	4432457.500000	11324.493068
524288	10349716.000000	38696.170004
1048576	24262231.800000	68838.864544
2097152	56615769.100000	76870.721509


==> color_freq_0.5.txt <==
xs ys
1 7
2 6
20 5
122 4
614 3
2562 2
8730 1
20724 1


==> color_freq_0.6.txt <==
xs ys
1 16
3 14
5 13
9 12
12 11
22 10
38 9
59 8
111 7
218 6
407 5
818 4
1753 3
3713 2
8056 1
17556 1


==> color_freq_0.7.txt <==
xs ys
1 166
2 77
3 72
4 71
5 68
8 66
9 65
11 63
12 62
14 57
15 55
16 54
17 44
18 42
19 41
20 39
21 38
24 37
27 36
32 35
36 34
40 33
44 32
51 31
57 30
59 29
69 28
80 27
86 26
94 25
102 24
105 23
107 22
115 21
125 20
129 19
137 18
148 17
169 16
200 15
233 14
280 13
336 12
399 11
463 10
544 9
635 8
741 7
955 6
1256 5
1666 4
2284 3
3401 2
5660 1
11371 1


==> color_freq_0.9.txt <==
xs ys
1 6751
2 774
3 772
4 766
5 756
6 750
7 749
8 745
10 744
12 739
13 734
14 731
15 707
16 699
17 108
18 106
19 100
20 99
21 98
22 97
24 96
26 95
28 94
31 93
34 92
40 91
44 90
45 89
49 88
54 87
58 86
64 85
67 84
70 83
72 82
77 81
81 80
87 79
93 78
95 77
100 76
101 75
103 74
105 73
107 72
112 71
115 70
117 69
119 68
120 66
121 65
122 20
123 18
126 17
129 16
137 15
142 14
165 13
190 12
223 11
272 10
336 9
385 8
435 7
497 6
534 5
565 4
605 3
705 2
974 1
1849 1


==> mus_d10_1.dat <==
x	y
0.100000	0.300000
0.200000	1.033333
0.300000	1.866667
0.400000	1.407407
0.500000	1.000000
0.600000	1.600000
0.700000	2.066667
0.800000	1.444444
0.900000	1.000000


==> mus_d10_2.dat <==
x	y
0.100000	0.296296
0.200000	1.222222
0.300000	1.851852
0.400000	1.481481
0.500000	1.000000
0.600000	1.481481
0.700000	1.962963
0.800000	1.703704
0.900000	1.810700


==> mus_d10_peredge_1.dat <==
x	y
0.100000	1364.084959
0.200000	183.792438
0.300000	33.232470
0.400000	4.746685
0.500000	1.000000
0.600000	0.501596
0.700000	0.273190
0.800000	0.097358
0.900000	0.040597


==> mus_d10_peredge_2.dat <==
x	y
0.100000	18.649465
0.200000	28.390902
0.300000	14.447716
0.400000	4.161089
0.500000	1.000000
0.600000	0.521137
0.700000	0.272313
0.800000	0.087445
0.900000	0.030729


==> mus_d12_1.dat <==
x	y
0.100000	0.359223
0.200000	1.398058
0.300000	2.187702
0.400000	1.524272
0.500000	1.000000
0.600000	1.556634
0.700000	2.333333
0.800000	1.757282
0.900000	1.077670


==> mus_d12_2.dat <==
x	y
0.100000	0.473684
0.200000	1.798246
0.300000	2.600877
0.400000	1.802632
0.500000	1.000000
0.600000	1.767544
0.700000	2.793860
0.800000	2.403509
0.900000	2.464912


==> mus_d12_peredge_1.dat <==
x	y
0.100000	9974.370072
0.200000	795.775426
0.300000	82.496710
0.400000	7.383196
0.500000	1.000000
0.600000	0.448100
0.700000	0.245559
0.800000	0.083300
0.900000	0.026790


==> mus_d12_peredge_2.dat <==
x	y
0.100000	70.283374
0.200000	76.541685
0.300000	31.731712
0.400000	6.224925
0.500000	1.000000
0.600000	0.533566
0.700000	0.252934
0.800000	0.067453
0.900000	0.022286


==> mus_d14_1.dat <==
x	y
0.100000	0.640882
0.200000	2.007347
0.300000	3.430856
0.400000	2.012965
0.500000	1.000000
0.600000	2.046240
0.700000	3.578652
0.800000	2.459378
0.900000	1.587295


==> mus_d14_2.dat <==
x	y
0.100000	0.821563
0.200000	2.403235
0.300000	3.687871
0.400000	2.059299
0.500000	1.000000
0.600000	2.039892
0.700000	3.853908
0.800000	3.159030
0.900000	3.684097


==> mus_d14_peredge_1.dat <==
x	y
0.100000	96706.514511
0.200000	3263.213549
0.300000	233.895363
0.400000	12.741809
0.500000	1.000000
0.600000	0.474563
0.700000	0.259863
0.800000	0.070309
0.900000	0.021386


==> mus_d14_peredge_2.dat <==
x	y
0.100000	271.787342
0.200000	190.058132
0.300000	68.057187
0.400000	8.701724
0.500000	1.000000
0.600000	0.494092
0.700000	0.232646
0.800000	0.048916
0.900000	0.015340


==> mus_d16_1.dat <==
x	y
0.100000	0.766179
0.200000	3.381421
0.300000	4.853035
0.400000	2.409808
0.500000	1.000000
0.600000	2.455354
0.700000	4.970077
0.800000	3.922837
0.900000	2.065830


==> mus_d16_2.dat <==
x	y
0.100000	0.871008
0.200000	4.415504
0.300000	6.001008
0.400000	2.610594
0.500000	1.000000
0.600000	2.619302
0.700000	6.121783
0.800000	5.460310
0.900000	5.801163


==> mus_d16_peredge_1.dat <==
x	y
0.100000	637368.274924
0.200000	15796.727176
0.300000	605.433088
0.400000	19.998739
0.500000	1.000000
0.600000	0.464076
0.700000	0.248546
0.800000	0.067365
0.900000	0.015285


==> mus_d16_peredge_2.dat <==
x	y
0.100000	661.621809
0.200000	643.802039
0.300000	166.615027
0.400000	13.634691
0.500000	1.000000
0.600000	0.516306
0.700000	0.245304
0.800000	0.046148
0.900000	0.010846


==> mus_d18_1.dat <==
x	y
0.100000	1.831986
0.200000	4.483131
0.300000	7.499053
0.400000	3.109397
0.500000	1.000000
0.600000	3.108356
0.700000	7.673082
0.800000	5.201455
0.900000	3.679040


==> mus_d18_2.dat <==
x	y
0.100000	2.161380
0.200000	5.312116
0.300000	9.115349
0.400000	3.236128
0.500000	1.000000
0.600000	3.256640
0.700000	9.275531
0.800000	6.745001
0.900000	9.955921


==> mus_d18_peredge_1.dat <==
x	y
0.100000	8388887.469735
0.200000	60084.620336
0.300000	1710.617135
0.400000	33.026946
0.500000	1.000000
0.600000	0.476345
0.700000	0.263278
0.800000	0.053614
0.900000	0.014681


==> mus_d18_peredge_2.dat <==
x	y
0.100000	3754.326917
0.200000	1475.331618
0.300000	386.107780
0.400000	20.868942
0.500000	1.000000
0.600000	0.523512
0.700000	0.250505
0.800000	0.032035
0.900000	0.008628


==> mus_d20_1.dat <==
x	y
0.100000	1.026934
0.200000	8.268218
0.300000	11.036146
0.400000	3.861158
0.500000	1.000000
0.600000	3.876576
0.700000	11.213616
0.800000	9.142899
0.900000	3.655052


==> mus_d20_2.dat <==
x	y
0.100000	1.433877
0.200000	10.277687
0.300000	13.600868
0.400000	4.302889
0.500000	1.000000
0.600000	4.323001
0.700000	13.892834
0.800000	12.386303
0.900000	14.280041


==> mus_d22_1.dat <==
x	y
0.100000	3.233567
0.200000	9.900181
0.300000	18.480021
0.400000	5.342905
0.500000	1.000000
0.600000	5.359458
0.700000	18.818145
0.800000	11.274516
0.900000	6.934972


==> mus_d22_2.dat <==
x	y
0.100000	3.291873
0.200000	13.309225
0.300000	23.722121
0.400000	5.803579
0.500000	1.000000
0.600000	5.818531
0.700000	24.171787
0.800000	16.408620
0.900000	21.504908


==> partnums_0.50.dat <==
x	y	errory
8	2.600000	0.663325
16	3.100000	0.538516
32	3.800000	1.077033
64	4.000000	0.447214
128	4.700000	0.640312
256	4.700000	0.640312
512	5.300000	0.781025
1024	5.900000	0.830662
2048	6.100000	1.044031
4096	6.400000	0.489898
8192	6.400000	0.663325
16384	7.100000	0.538516
32768	7.000000	0.447214
65536	7.600000	0.489898
131072	8.000000	0.632456
262144	8.000000	0.447214
524288	8.700000	0.781025
1048576	8.700000	0.900000
2097152	9.200000	0.400000
4194304	9.500000	0.500000
8388608	9.600000	0.663325


==> partnums_0.50_theory.dat <==
x	log2n	nmud
1	0.000000	1.000000
10001	13.287857	1.000000
20001	14.287785	1.000000
30001	14.872723	1.000000
40001	15.287748	1.000000
50001	15.609669	1.000000
60001	15.872699	1.000000
70001	16.095088	1.000000
80001	16.287730	1.000000
90001	16.457653	1.000000
100001	16.609655	1.000000
110001	16.747157	1.000000
120001	16.872687	1.000000
130001	16.988163	1.000000
140001	17.095078	1.000000
150001	17.194613	1.000000
160001	17.287721	1.000000
170001	17.375184	1.000000
180001	17.457645	1.000000
190001	17.535647	1.000000
200001	17.609648	1.000000
210001	17.680037	1.000000
220001	17.747151	1.000000
230001	17.811281	1.000000
240001	17.872681	1.000000
250001	17.931574	1.000000
260001	17.988158	1.000000
270001	18.042605	1.000000
280001	18.095072	1.000000
290001	18.145698	1.000000
300001	18.194608	1.000000
310001	18.241913	1.000000
320001	18.287717	1.000000
330001	18.332111	1.000000
340001	18.375179	1.000000
350001	18.417000	1.000000
360001	18.457641	1.000000
370001	18.497170	1.000000
380001	18.535644	1.000000
390001	18.573118	1.000000
400001	18.609644	1.000000
410001	18.645268	1.000000
420001	18.680033	1.000000
430001	18.713980	1.000000
440001	18.747147	1.000000
450001	18.779569	1.000000
460001	18.811277	1.000000
470001	18.842304	1.000000
480001	18.872678	1.000000
490001	18.902425	1.000000
500001	18.931571	1.000000
510001	18.960141	1.000000
520001	18.988155	1.000000
530001	19.015636	1.000000
540001	19.042603	1.000000
550001	19.069075	1.000000
560001	19.095070	1.000000
570001	19.120605	1.000000
580001	19.145696	1.000000
590001	19.170358	1.000000
600001	19.194605	1.000000
610001	19.218452	1.000000
620001	19.241911	1.000000
630001	19.264995	1.000000
640001	19.287715	1.000000
650001	19.310082	1.000000
660001	19.332109	1.000000
670001	19.353804	1.000000
680001	19.375177	1.000000
690001	19.396239	1.000000
700001	19.416997	1.000000
710001	19.437462	1.000000
720001	19.457639	1.000000
730001	19.477539	1.000000
740001	19.497168	1.000000
750001	19.516533	1.000000
760001	19.535642	1.000000
770001	19.554501	1.000000
780001	19.573116	1.000000
790001	19.591495	1.000000
800001	19.609642	1.000000
810001	19.627564	1.000000
820001	19.645266	1.000000
830001	19.662754	1.000000
840001	19.680032	1.000000
850001	19.697105	1.000000
860001	19.713979	1.000000
870001	19.730658	1.000000
880001	19.747146	1.000000
890001	19.763447	1.000000
900001	19.779567	1.000000
910001	19.795509	1.000000
920001	19.811276	1.000000
930001	19.826873	1.000000
940001	19.842303	1.000000
950001	19.857570	1.000000
960001	19.872676	1.000000
970001	19.887627	1.000000
980001	19.902424	1.000000
990001	19.917070	1.000000
1000001	19.931570	1.000000
1010001	19.945925	1.000000
1020001	19.960139	1.000000
1030001	19.974214	1.000000
1040001	19.988153	1.000000
1050001	20.001959	1.000000
1060001	20.015634	1.000000
1070001	20.029181	1.000000
1080001	20.042601	1.000000
1090001	20.055898	1.000000
1100001	20.069073	1.000000
1110001	20.082130	1.000000
1120001	20.095069	1.000000
1130001	20.107893	1.000000
1140001	20.120604	1.000000
1150001	20.133204	1.000000
1160001	20.145695	1.000000
1170001	20.158078	1.000000
1180001	20.170357	1.000000
1190001	20.182531	1.000000
1200001	20.194604	1.000000
1210001	20.206577	1.000000
1220001	20.218451	1.000000
1230001	20.230228	1.000000
1240001	20.241910	1.000000
1250001	20.253498	1.000000
1260001	20.264993	1.000000
1270001	20.276398	1.000000
1280001	20.287714	1.000000
1290001	20.298941	1.000000
1300001	20.310081	1.000000
1310001	20.321136	1.000000
1320001	20.332108	1.000000
1330001	20.342996	1.000000
1340001	20.353803	1.000000
1350001	20.364529	1.000000
1360001	20.375176	1.000000
1370001	20.385746	1.000000
1380001	20.396238	1.000000
1390001	20.406654	1.000000
1400001	20.416996	1.000000
1410001	20.427265	1.000000
1420001	20.437461	1.000000
1430001	20.447585	1.000000
1440001	20.457638	1.000000
1450001	20.467622	1.000000
1460001	20.477538	1.000000
1470001	20.487386	1.000000
1480001	20.497167	1.000000
1490001	20.506882	1.000000
1500001	20.516532	1.000000
1510001	20.526118	1.000000
1520001	20.535641	1.000000
1530001	20.545101	1.000000
1540001	20.554500	1.000000
1550001	20.563838	1.000000
1560001	20.573116	1.000000
1570001	20.582334	1.000000
1580001	20.591494	1.000000
1590001	20.600596	1.000000
1600001	20.609641	1.000000
1610001	20.618630	1.000000
1620001	20.627563	1.000000
1630001	20.636441	1.000000
1640001	20.645265	1.000000
1650001	20.654035	1.000000
1660001	20.662753	1.000000
1670001	20.671418	1.000000
1680001	20.680031	1.000000
1690001	20.688593	1.000000
1700001	20.697104	1.000000
1710001	20.705566	1.000000
1720001	20.713978	1.000000
1730001	20.722341	1.000000
1740001	20.730657	1.000000
1750001	20.738924	1.000000
1760001	20.747145	1.000000
1770001	20.755319	1.000000
1780001	20.763447	1.000000
1790001	20.771529	1.000000
1800001	20.779566	1.000000
1810001	20.787559	1.000000
1820001	20.795508	1.000000
1830001	20.803413	1.000000
1840001	20.811275	1.000000
1850001	20.819095	1.000000
1860001	20.826872	1.000000
1870001	20.834608	1.000000
1880001	20.842302	1.000000
1890001	20.849956	1.000000
1900001	20.857569	1.000000
1910001	20.865142	1.000000
1920001	20.872676	1.000000
1930001	20.880170	1.000000
1940001	20.887626	1.000000
1950001	20.895043	1.000000
1960001	20.902423	1.000000
1970001	20.909765	1.000000
1980001	20.917070	1.000000
1990001	20.924338	1.000000
2000001	20.931569	1.000000
2010001	20.938765	1.000000
2020001	20.945925	1.000000
2030001	20.953049	1.000000
2040001	20.960138	1.000000
2050001	20.967193	1.000000
2060001	20.974214	1.000000
2070001	20.981200	1.000000
2080001	20.988153	1.000000
2090001	20.995072	1.000000
2100001	21.001959	1.000000
2110001	21.008812	1.000000
2120001	21.015634	1.000000
2130001	21.022423	1.000000
2140001	21.029180	1.000000
2150001	21.035906	1.000000
2160001	21.042601	1.000000
2170001	21.049264	1.000000
2180001	21.055897	1.000000
2190001	21.062500	1.000000
2200001	21.069073	1.000000
2210001	21.075616	1.000000
2220001	21.082129	1.000000
2230001	21.088613	1.000000
2240001	21.095068	1.000000
2250001	21.101494	1.000000
2260001	21.107892	1.000000
2270001	21.114262	1.000000
2280001	21.120603	1.000000
2290001	21.126917	1.000000
2300001	21.133203	1.000000
2310001	21.139462	1.000000
2320001	21.145694	1.000000
2330001	21.151899	1.000000
2340001	21.158078	1.000000
2350001	21.164230	1.000000
2360001	21.170356	1.000000
2370001	21.176456	1.000000
2380001	21.182531	1.000000
2390001	21.188580	1.000000
2400001	21.194604	1.000000
2410001	21.200602	1.000000
2420001	21.206576	1.000000
2430001	21.212525	1.000000
2440001	21.218450	1.000000
2450001	21.224351	1.000000
2460001	21.230227	1.000000
2470001	21.236080	1.000000
2480001	21.241909	1.000000
2490001	21.247715	1.000000
2500001	21.253497	1.000000
2510001	21.259257	1.000000
2520001	21.264993	1.000000
2530001	21.270707	1.000000
2540001	21.276398	1.000000
2550001	21.282066	1.000000
2560001	21.287713	1.000000
2570001	21.293337	1.000000
2580001	21.298940	1.000000
2590001	21.304521	1.000000
2600001	21.310081	1.000000
2610001	21.315619	1.000000
2620001	21.321136	1.000000
2630001	21.326632	1.000000
2640001	21.332107	1.000000
2650001	21.337561	1.000000
2660001	21.342995	1.000000
2670001	21.348409	1.000000
2680001	21.353802	1.000000
2690001	21.359175	1.000000
2700001	21.364529	1.000000
2710001	21.369862	1.000000
2720001	21.375176	1.000000
2730001	21.380470	1.000000
2740001	21.385745	1.000000
2750001	21.391001	1.000000
2760001	21.396237	1.000000
2770001	21.401455	1.000000
2780001	21.406654	1.000000
2790001	21.411834	1.000000
2800001	21.416996	1.000000
2810001	21.422139	1.000000
2820001	21.427264	1.000000
2830001	21.432371	1.000000
2840001	21.437460	1.000000
2850001	21.442531	1.000000
2860001	21.447584	1.000000
2870001	21.452620	1.000000
2880001	21.457638	1.000000
2890001	21.462639	1.000000
2900001	21.467622	1.000000
2910001	21.472588	1.000000
2920001	21.477537	1.000000
2930001	21.482470	1.000000
2940001	21.487385	1.000000
2950001	21.492284	1.000000
2960001	21.497166	1.000000
2970001	21.502032	1.000000
2980001	21.506881	1.000000
2990001	21.511715	1.000000
3000001	21.516532	1.000000
3010001	21.521333	1.000000
3020001	21.526118	1.000000
3030001	21.530887	1.000000
3040001	21.535640	1.000000
3050001	21.540378	1.000000
3060001	21.545101	1.000000
3070001	21.549808	1.000000
3080001	21.554499	1.000000
3090001	21.559176	1.000000
3100001	21.563837	1.000000
3110001	21.568484	1.000000
3120001	21.573115	1.000000
3130001	21.577732	1.000000
3140001	21.582334	1.000000
3150001	21.586921	1.000000
3160001	21.591494	1.000000
3170001	21.596052	1.000000
3180001	21.600596	1.000000
3190001	21.605125	1.000000
3200001	21.609641	1.000000
3210001	21.614142	1.000000
3220001	21.618630	1.000000
3230001	21.623103	1.000000
3240001	21.627563	1.000000
3250001	21.632009	1.000000
3260001	21.636441	1.000000
3270001	21.640860	1.000000
3280001	21.645265	1.000000
3290001	21.649657	1.000000
3300001	21.654035	1.000000
3310001	21.658400	1.000000
3320001	21.662752	1.000000
3330001	21.667091	1.000000
3340001	21.671417	1.000000
3350001	21.675730	1.000000
3360001	21.680030	1.000000
3370001	21.684318	1.000000
3380001	21.688592	1.000000
3390001	21.692854	1.000000
3400001	21.697104	1.000000
3410001	21.701341	1.000000
3420001	21.705565	1.000000
3430001	21.709778	1.000000
3440001	21.713978	1.000000
3450001	21.718165	1.000000
3460001	21.722341	1.000000
3470001	21.726505	1.000000
3480001	21.730656	1.000000
3490001	21.734796	1.000000
3500001	21.738924	1.000000
3510001	21.743040	1.000000
3520001	21.747144	1.000000
3530001	21.751237	1.000000
3540001	21.755318	1.000000
3550001	21.759388	1.000000
3560001	21.763446	1.000000
3570001	21.767493	1.000000
3580001	21.771529	1.000000
3590001	21.775553	1.000000
3600001	21.779566	1.000000
3610001	21.783568	1.000000
3620001	21.787559	1.000000
3630001	21.791539	1.000000
3640001	21.795507	1.000000
3650001	21.799465	1.000000
3660001	21.803413	1.000000
3670001	21.807349	1.000000
3680001	21.811275	1.000000
3690001	21.815190	1.000000
3700001	21.819094	1.000000
3710001	21.822988	1.000000
3720001	21.826872	1.000000
3730001	21.830745	1.000000
3740001	21.834607	1.000000
3750001	21.838460	1.000000
3760001	21.842302	1.000000
3770001	21.846133	1.000000
3780001	21.849955	1.000000
3790001	21.853767	1.000000
3800001	21.857568	1.000000
3810001	21.861360	1.000000
3820001	21.865142	1.000000
3830001	21.868913	1.000000
3840001	21.872675	1.000000
3850001	21.876427	1.000000
3860001	21.880170	1.000000
3870001	21.883903	1.000000
3880001	21.887626	1.000000
3890001	21.891339	1.000000
3900001	21.895043	1.000000
3910001	21.898738	1.000000
3920001	21.902423	1.000000
3930001	21.906098	1.000000
3940001	21.909765	1.000000
3950001	21.913422	1.000000
3960001	21.917069	1.000000
3970001	21.920708	1.000000
3980001	21.924337	1.000000
3990001	21.927958	1.000000
4000001	21.931569	1.000000
4010001	21.935171	1.000000
4020001	21.938764	1.000000
4030001	21.942349	1.000000
4040001	21.945924	1.000000
4050001	21.949491	1.000000
4060001	21.953049	1.000000
4070001	21.956598	1.000000
4080001	21.960138	1.000000
4090001	21.963670	1.000000
4100001	21.967193	1.000000
4110001	21.970707	1.000000
4120001	21.974213	1.000000
4130001	21.977711	1.000000
4140001	21.981200	1.000000
4150001	21.984680	1.000000
4160001	21.988152	1.000000
4170001	21.991616	1.000000
4180001	21.995072	1.000000
4190001	21.998519	1.000000
4200001	22.001958	1.000000
4210001	22.005389	1.000000
4220001	22.008812	1.000000
4230001	22.012227	1.000000
4240001	22.015633	1.000000
4250001	22.019032	1.000000
4260001	22.022422	1.000000
4270001	22.025805	1.000000
4280001	22.029180	1.000000
4290001	22.032547	1.000000
4300001	22.035906	1.000000
4310001	22.039257	1.000000
4320001	22.042600	1.000000
4330001	22.045936	1.000000
4340001	22.049264	1.000000
4350001	22.052584	1.000000
4360001	22.055897	1.000000
4370001	22.059202	1.000000
4380001	22.062500	1.000000
4390001	22.065790	1.000000
4400001	22.069072	1.000000
4410001	22.072348	1.000000
4420001	22.075615	1.000000
4430001	22.078876	1.000000
4440001	22.082129	1.000000
4450001	22.085374	1.000000
4460001	22.088613	1.000000
4470001	22.091844	1.000000
4480001	22.095068	1.000000
4490001	22.098284	1.000000
4500001	22.101494	1.000000
4510001	22.104696	1.000000
4520001	22.107892	1.000000
4530001	22.111080	1.000000
4540001	22.114261	1.000000
4550001	22.117435	1.000000
4560001	22.120603	1.000000
4570001	22.123763	1.000000
4580001	22.126916	1.000000
4590001	22.130063	1.000000
4600001	22.133203	1.000000
4610001	22.136336	1.000000
4620001	22.139462	1.000000
4630001	22.142581	1.000000
4640001	22.145694	1.000000
4650001	22.148800	1.000000
4660001	22.151899	1.000000
4670001	22.154991	1.000000
4680001	22.158077	1.000000
4690001	22.161157	1.000000
4700001	22.164230	1.000000
4710001	22.167296	1.000000
4720001	22.170356	1.000000
4730001	22.173409	1.000000
4740001	22.176456	1.000000
4750001	22.179496	1.000000
4760001	22.182530	1.000000
4770001	22.185558	1.000000
4780001	22.188579	1.000000
4790001	22.191595	1.000000
4800001	22.194603	1.000000
4810001	22.197606	1.000000
4820001	22.200602	1.000000
4830001	22.203592	1.000000
4840001	22.206576	1.000000
4850001	22.209554	1.000000
4860001	22.212525	1.000000
4870001	22.215491	1.000000
4880001	22.218450	1.000000
4890001	22.221403	1.000000
4900001	22.224351	1.000000
4910001	22.227292	1.000000
4920001	22.230227	1.000000
4930001	22.233157	1.000000
4940001	22.236080	1.000000
4950001	22.238997	1.000000
4960001	22.241909	1.000000
4970001	22.244815	1.000000
4980001	22.247715	1.000000
4990001	22.250609	1.000000
5000001	22.253497	1.000000
5010001	22.256379	1.000000
5020001	22.259256	1.000000
5030001	22.262127	1.000000
5040001	22.264993	1.000000
5050001	22.267852	1.000000
5060001	22.270706	1.000000
5070001	22.273555	1.000000
5080001	22.276397	1.000000
5090001	22.279235	1.000000
5100001	22.282066	1.000000
5110001	22.284892	1.000000
5120001	22.287713	1.000000
5130001	22.290528	1.000000
5140001	22.293337	1.000000
5150001	22.296141	1.000000
5160001	22.298940	1.000000
5170001	22.301733	1.000000
5180001	22.304521	1.000000
5190001	22.307303	1.000000
5200001	22.310080	1.000000
5210001	22.312852	1.000000
5220001	22.315619	1.000000
5230001	22.318380	1.000000
5240001	22.321136	1.000000
5250001	22.323886	1.000000
5260001	22.326632	1.000000
5270001	22.329372	1.000000
5280001	22.332107	1.000000
5290001	22.334837	1.000000
5300001	22.337561	1.000000
5310001	22.340281	1.000000
5320001	22.342995	1.000000
5330001	22.345704	1.000000
5340001	22.348409	1.000000
5350001	22.351108	1.000000
5360001	22.353802	1.000000
5370001	22.356491	1.000000
5380001	22.359175	1.000000
5390001	22.361854	1.000000
5400001	22.364528	1.000000
5410001	22.367197	1.000000
5420001	22.369862	1.000000
5430001	22.372521	1.000000
5440001	22.375175	1.000000
5450001	22.377825	1.000000
5460001	22.380470	1.000000
5470001	22.383110	1.000000
5480001	22.385745	1.000000
5490001	22.388375	1.000000
5500001	22.391000	1.000000
5510001	22.393621	1.000000
5520001	22.396237	1.000000
5530001	22.398848	1.000000
5540001	22.401455	1.000000
5550001	22.404057	1.000000
5560001	22.406654	1.000000
5570001	22.409246	1.000000
5580001	22.411834	1.000000
5590001	22.414417	1.000000
5600001	22.416996	1.000000
5610001	22.419570	1.000000
5620001	22.422139	1.000000
5630001	22.424704	1.000000
5640001	22.427264	1.000000
5650001	22.429820	1.000000
5660001	22.432371	1.000000
5670001	22.434918	1.000000
5680001	22.437460	1.000000
5690001	22.439997	1.000000
5700001	22.442531	1.000000
5710001	22.445060	1.000000
5720001	22.447584	1.000000
5730001	22.450104	1.000000
5740001	22.452620	1.000000
5750001	22.455131	1.000000
5760001	22.457638	1.000000
5770001	22.460140	1.000000
5780001	22.462638	1.000000
5790001	22.465132	1.000000
5800001	22.467622	1.000000
5810001	22.470107	1.000000
5820001	22.472588	1.000000
5830001	22.475065	1.000000
5840001	22.477537	1.000000
5850001	22.480005	1.000000
5860001	22.482469	1.000000
5870001	22.484929	1.000000
5880001	22.487385	1.000000
5890001	22.489836	1.000000
5900001	22.492284	1.000000
5910001	22.494727	1.000000
5920001	22.497166	1.000000
5930001	22.499601	1.000000
5940001	22.502032	1.000000
5950001	22.504458	1.000000
5960001	22.506881	1.000000
5970001	22.509300	1.000000
5980001	22.511714	1.000000
5990001	22.514125	1.000000
6000001	22.516531	1.000000
6010001	22.518934	1.000000
6020001	22.521332	1.000000
6030001	22.523727	1.000000
6040001	22.526117	1.000000
6050001	22.528504	1.000000
6060001	22.530887	1.000000
6070001	22.533265	1.000000
6080001	22.535640	1.000000
6090001	22.538011	1.000000
6100001	22.540378	1.000000
6110001	22.542741	1.000000
6120001	22.545100	1.000000
6130001	22.547456	1.000000
6140001	22.549807	1.000000
6150001	22.552155	1.000000
6160001	22.554499	1.000000
6170001	22.556839	1.000000
6180001	22.559176	1.000000
6190001	22.561508	1.000000
6200001	22.563837	1.000000
6210001	22.566162	1.000000
6220001	22.568483	1.000000
6230001	22.570801	1.000000
6240001	22.573115	1.000000
6250001	22.575425	1.000000
6260001	22.577731	1.000000
6270001	22.580034	1.000000
6280001	22.582333	1.000000
6290001	22.584629	1.000000
6300001	22.586921	1.000000
6310001	22.589209	1.000000
6320001	22.591493	1.000000
6330001	22.593774	1.000000
6340001	22.596052	1.000000
6350001	22.598325	1.000000
6360001	22.600596	1.000000
6370001	22.602862	1.000000
6380001	22.605125	1.000000
6390001	22.607385	1.000000
6400001	22.609641	1.000000
6410001	22.611893	1.000000
6420001	22.614142	1.000000
6430001	22.616388	1.000000
6440001	22.618629	1.000000
6450001	22.620868	1.000000
6460001	22.623103	1.000000
6470001	22.625335	1.000000
6480001	22.627563	1.000000
6490001	22.629787	1.000000
6500001	22.632009	1.000000
6510001	22.634226	1.000000
6520001	22.636441	1.000000
6530001	22.638652	1.000000
6540001	22.640859	1.000000
6550001	22.643064	1.000000
6560001	22.645265	1.000000
6570001	22.647462	1.000000
6580001	22.649656	1.000000
6590001	22.651847	1.000000
6600001	22.654035	1.000000
6610001	22.656219	1.000000
6620001	22.658400	1.000000
6630001	22.660578	1.000000
6640001	22.662752	1.000000
6650001	22.664923	1.000000
6660001	22.667091	1.000000
6670001	22.669256	1.000000
6680001	22.671417	1.000000
6690001	22.673575	1.000000
6700001	22.675730	1.000000
6710001	22.677882	1.000000
6720001	22.680030	1.000000
6730001	22.682175	1.000000
6740001	22.684317	1.000000
6750001	22.686456	1.000000
6760001	22.688592	1.000000
6770001	22.690725	1.000000
6780001	22.692854	1.000000
6790001	22.694980	1.000000
6800001	22.697104	1.000000
6810001	22.699224	1.000000
6820001	22.701341	1.000000
6830001	22.703454	1.000000
6840001	22.705565	1.000000
6850001	22.707673	1.000000
6860001	22.709777	1.000000
6870001	22.711879	1.000000
6880001	22.713977	1.000000
6890001	22.716073	1.000000
6900001	22.718165	1.000000
6910001	22.720254	1.000000
6920001	22.722341	1.000000
6930001	22.724424	1.000000
6940001	22.726504	1.000000
6950001	22.728582	1.000000
6960001	22.730656	1.000000
6970001	22.732727	1.000000
6980001	22.734796	1.000000
6990001	22.736861	1.000000
7000001	22.738924	1.000000
7010001	22.740983	1.000000
7020001	22.743040	1.000000
7030001	22.745093	1.000000
7040001	22.747144	1.000000
7050001	22.749192	1.000000
7060001	22.751237	1.000000
7070001	22.753279	1.000000
7080001	22.755318	1.000000
7090001	22.757354	1.000000
7100001	22.759388	1.000000
7110001	22.761418	1.000000
7120001	22.763446	1.000000
7130001	22.765471	1.000000
7140001	22.767493	1.000000
7150001	22.769512	1.000000
7160001	22.771528	1.000000
7170001	22.773542	1.000000
7180001	22.775553	1.000000
7190001	22.777561	1.000000
7200001	22.779566	1.000000
7210001	22.781568	1.000000
7220001	22.783568	1.000000
7230001	22.785564	1.000000
7240001	22.787558	1.000000
7250001	22.789550	1.000000
7260001	22.791538	1.000000
7270001	22.793524	1.000000
7280001	22.795507	1.000000
7290001	22.797488	1.000000
7300001	22.799465	1.000000
7310001	22.801440	1.000000
7320001	22.803412	1.000000
7330001	22.805382	1.000000
7340001	22.807349	1.000000
7350001	22.809313	1.000000
7360001	22.811275	1.000000
7370001	22.813233	1.000000
7380001	22.815190	1.000000
7390001	22.817143	1.000000
7400001	22.819094	1.000000
7410001	22.821042	1.000000
7420001	22.822988	1.000000
7430001	22.824931	1.000000
7440001	22.826871	1.000000
7450001	22.828809	1.000000
7460001	22.830744	1.000000
7470001	22.832677	1.000000
7480001	22.834607	1.000000
7490001	22.836534	1.000000
7500001	22.838459	1.000000
7510001	22.840382	1.000000
7520001	22.842301	1.000000
7530001	22.844219	1.000000
7540001	22.846133	1.000000
7550001	22.848045	1.000000
7560001	22.849955	1.000000
7570001	22.851862	1.000000
7580001	22.853767	1.000000
7590001	22.855669	1.000000
7600001	22.857568	1.000000
7610001	22.859465	1.000000
7620001	22.861360	1.000000
7630001	22.863252	1.000000
7640001	22.865141	1.000000
7650001	22.867029	1.000000
7660001	22.868913	1.000000
7670001	22.870795	1.000000
7680001	22.872675	1.000000
7690001	22.874552	1.000000
7700001	22.876427	1.000000
7710001	22.878300	1.000000
7720001	22.880170	1.000000
7730001	22.882037	1.000000
7740001	22.883902	1.000000
7750001	22.885765	1.000000
7760001	22.887625	1.000000
7770001	22.889483	1.000000
7780001	22.891339	1.000000
7790001	22.893192	1.000000
7800001	22.895043	1.000000
7810001	22.896891	1.000000
7820001	22.898737	1.000000
7830001	22.900581	1.000000
7840001	22.902422	1.000000
7850001	22.904261	1.000000
7860001	22.906098	1.000000
7870001	22.907932	1.000000
7880001	22.909764	1.000000
7890001	22.911594	1.000000
7900001	22.913421	1.000000
7910001	22.915246	1.000000
7920001	22.917069	1.000000
7930001	22.918890	1.000000
7940001	22.920708	1.000000
7950001	22.922524	1.000000
7960001	22.924337	1.000000
7970001	22.926148	1.000000
7980001	22.927957	1.000000
7990001	22.929764	1.000000
8000001	22.931569	1.000000
8010001	22.933371	1.000000
8020001	22.935171	1.000000
8030001	22.936969	1.000000
8040001	22.938764	1.000000
8050001	22.940558	1.000000
8060001	22.942349	1.000000
8070001	22.944137	1.000000
8080001	22.945924	1.000000
8090001	22.947708	1.000000
8100001	22.949491	1.000000
8110001	22.951271	1.000000
8120001	22.953048	1.000000
8130001	22.954824	1.000000
8140001	22.956598	1.000000
8150001	22.958369	1.000000
8160001	22.960138	1.000000
8170001	22.961905	1.000000
8180001	22.963670	1.000000
8190001	22.965432	1.000000
8200001	22.967193	1.000000
8210001	22.968951	1.000000
8220001	22.970707	1.000000
8230001	22.972461	1.000000
8240001	22.974213	1.000000
8250001	22.975963	1.000000
8260001	22.977711	1.000000
8270001	22.979456	1.000000
8280001	22.981200	1.000000
8290001	22.982941	1.000000
8300001	22.984680	1.000000
8310001	22.986417	1.000000
8320001	22.988152	1.000000
8330001	22.989885	1.000000
8340001	22.991616	1.000000
8350001	22.993345	1.000000
8360001	22.995072	1.000000
8370001	22.996796	1.000000
8380001	22.998519	1.000000


==> partnums_0.55.dat <==
x	y	errory
8	2.700000	0.640312
16	2.900000	0.700000
32	3.800000	0.979796
64	4.100000	0.700000
128	4.300000	0.900000
256	5.000000	0.632456
512	5.500000	0.500000
1024	6.500000	1.204159
2048	6.500000	0.500000
4096	6.900000	0.700000
8192	7.600000	0.800000
16384	8.300000	1.004988
32768	9.400000	2.009975
65536	9.600000	1.113553
131072	9.700000	0.781025
262144	11.000000	0.894427
524288	11.200000	0.600000
1048576	12.400000	1.019804
2097152	13.600000	0.916515
4194304	13.900000	0.830662
8388608	15.300000	1.100000


==> partnums_0.55_theory.dat <==
x	log2n	nmud
1	0.000000	1.000000
10001	13.287857	3.548298
20001	14.287785	3.903101
30001	14.872723	4.126881
40001	15.287748	4.293396
50001	15.609669	4.427169
60001	15.872699	4.539559
70001	16.095088	4.636806
80001	16.287730	4.722728
90001	16.457653	4.799837
100001	16.609655	4.869880
110001	16.747157	4.934121
120001	16.872687	4.993509
130001	16.988163	5.048771
140001	17.095078	5.100481
150001	17.194613	5.149098
160001	17.287721	5.194996
170001	17.375184	5.238483
180001	17.457645	5.279816
190001	17.535647	5.319215
200001	17.609648	5.356864
210001	17.680037	5.392923
220001	17.747151	5.427530
230001	17.811281	5.460806
240001	17.872681	5.492856
250001	17.931574	5.523775
260001	17.988158	5.553645
270001	18.042605	5.582540
280001	18.095072	5.610527
290001	18.145698	5.637664
300001	18.194608	5.664006
310001	18.241913	5.689601
320001	18.287717	5.714493
330001	18.332111	5.738723
340001	18.375179	5.762329
350001	18.417000	5.785342
360001	18.457641	5.807796
370001	18.497170	5.829718
380001	18.535644	5.851134
390001	18.573118	5.872070
400001	18.609644	5.892548
410001	18.645268	5.912589
420001	18.680033	5.932213
430001	18.713980	5.951438
440001	18.747147	5.970281
450001	18.779569	5.988758
460001	18.811277	6.006885
470001	18.842304	6.024674
480001	18.872678	6.042140
490001	18.902425	6.059296
500001	18.931571	6.076151
510001	18.960141	6.092719
520001	18.988155	6.109008
530001	19.015636	6.125030
540001	19.042603	6.140793
550001	19.069075	6.156306
560001	19.095070	6.171578
570001	19.120605	6.186616
580001	19.145696	6.201429
590001	19.170358	6.216023
600001	19.194605	6.230405
610001	19.218452	6.244581
620001	19.241911	6.258559
630001	19.264995	6.272344
640001	19.287715	6.285941
650001	19.310082	6.299356
660001	19.332109	6.312594
670001	19.353804	6.325661
680001	19.375177	6.338560
690001	19.396239	6.351297
700001	19.416997	6.363875
710001	19.437462	6.376300
720001	19.457639	6.388574
730001	19.477539	6.400702
740001	19.497168	6.412688
750001	19.516533	6.424535
760001	19.535642	6.436247
770001	19.554501	6.447826
780001	19.573116	6.459276
790001	19.591495	6.470600
800001	19.609642	6.481802
810001	19.627564	6.492883
820001	19.645266	6.503847
830001	19.662754	6.514696
840001	19.680032	6.525433
850001	19.697105	6.536061
860001	19.713979	6.546581
870001	19.730658	6.556996
880001	19.747146	6.567308
890001	19.763447	6.577520
900001	19.779567	6.587633
910001	19.795509	6.597650
920001	19.811276	6.607572
930001	19.826873	6.617402
940001	19.842303	6.627141
950001	19.857570	6.636791
960001	19.872676	6.646354
970001	19.887627	6.655831
980001	19.902424	6.665224
990001	19.917070	6.674535
1000001	19.931570	6.683765
1010001	19.945925	6.692916
1020001	19.960139	6.701990
1030001	19.974214	6.710986
1040001	19.988153	6.719908
1050001	20.001959	6.728756
1060001	20.015634	6.737532
1070001	20.029181	6.746237
1080001	20.042601	6.754871
1090001	20.055898	6.763437
1100001	20.069073	6.771936
1110001	20.082130	6.780368
1120001	20.095069	6.788735
1130001	20.107893	6.797038
1140001	20.120604	6.805277
1150001	20.133204	6.813455
1160001	20.145695	6.821571
1170001	20.158078	6.829627
1180001	20.170357	6.837624
1190001	20.182531	6.845563
1200001	20.194604	6.853444
1210001	20.206577	6.861269
1220001	20.218451	6.869039
1230001	20.230228	6.876754
1240001	20.241910	6.884414
1250001	20.253498	6.892022
1260001	20.264993	6.899577
1270001	20.276398	6.907081
1280001	20.287714	6.914534
1290001	20.298941	6.921937
1300001	20.310081	6.929291
1310001	20.321136	6.936596
1320001	20.332108	6.943853
1330001	20.342996	6.951063
1340001	20.353803	6.958226
1350001	20.364529	6.965344
1360001	20.375176	6.972415
1370001	20.385746	6.979443
1380001	20.396238	6.986426
1390001	20.406654	6.993365
1400001	20.416996	7.000262
1410001	20.427265	7.007117
1420001	20.437461	7.013929
1430001	20.447585	7.020700
1440001	20.457638	7.027431
1450001	20.467622	7.034121
1460001	20.477538	7.040772
1470001	20.487386	7.047384
1480001	20.497167	7.053956
1490001	20.506882	7.060491
1500001	20.516532	7.066988
1510001	20.526118	7.073448
1520001	20.535641	7.079871
1530001	20.545101	7.086257
1540001	20.554500	7.092608
1550001	20.563838	7.098923
1560001	20.573116	7.105203
1570001	20.582334	7.111449
1580001	20.591494	7.117660
1590001	20.600596	7.123837
1600001	20.609641	7.129981
1610001	20.618630	7.136092
1620001	20.627563	7.142171
1630001	20.636441	7.148217
1640001	20.645265	7.154231
1650001	20.654035	7.160214
1660001	20.662753	7.166165
1670001	20.671418	7.172086
1680001	20.680031	7.177976
1690001	20.688593	7.183836
1700001	20.697104	7.189666
1710001	20.705566	7.195467
1720001	20.713978	7.201238
1730001	20.722341	7.206981
1740001	20.730657	7.212695
1750001	20.738924	7.218380
1760001	20.747145	7.224038
1770001	20.755319	7.229668
1780001	20.763447	7.235271
1790001	20.771529	7.240847
1800001	20.779566	7.246396
1810001	20.787559	7.251918
1820001	20.795508	7.257414
1830001	20.803413	7.262884
1840001	20.811275	7.268329
1850001	20.819095	7.273748
1860001	20.826872	7.279141
1870001	20.834608	7.284510
1880001	20.842302	7.289854
1890001	20.849956	7.295174
1900001	20.857569	7.300469
1910001	20.865142	7.305741
1920001	20.872676	7.310988
1930001	20.880170	7.316212
1940001	20.887626	7.321413
1950001	20.895043	7.326591
1960001	20.902423	7.331746
1970001	20.909765	7.336878
1980001	20.917070	7.341988
1990001	20.924338	7.347076
2000001	20.931569	7.352142
2010001	20.938765	7.357185
2020001	20.945925	7.362208
2030001	20.953049	7.367208
2040001	20.960138	7.372188
2050001	20.967193	7.377147
2060001	20.974214	7.382085
2070001	20.981200	7.387002
2080001	20.988153	7.391899
2090001	20.995072	7.396775
2100001	21.001959	7.401632
2110001	21.008812	7.406468
2120001	21.015634	7.411285
2130001	21.022423	7.416082
2140001	21.029180	7.420860
2150001	21.035906	7.425618
2160001	21.042601	7.430358
2170001	21.049264	7.435079
2180001	21.055897	7.439781
2190001	21.062500	7.444464
2200001	21.069073	7.449129
2210001	21.075616	7.453776
2220001	21.082129	7.458404
2230001	21.088613	7.463015
2240001	21.095068	7.467608
2250001	21.101494	7.472183
2260001	21.107892	7.476741
2270001	21.114262	7.481281
2280001	21.120603	7.485804
2290001	21.126917	7.490310
2300001	21.133203	7.494800
2310001	21.139462	7.499272
2320001	21.145694	7.503727
2330001	21.151899	7.508167
2340001	21.158078	7.512589
2350001	21.164230	7.516996
2360001	21.170356	7.521386
2370001	21.176456	7.525760
2380001	21.182531	7.530119
2390001	21.188580	7.534461
2400001	21.194604	7.538788
2410001	21.200602	7.543100
2420001	21.206576	7.547396
2430001	21.212525	7.551677
2440001	21.218450	7.555942
2450001	21.224351	7.560193
2460001	21.230227	7.564428
2470001	21.236080	7.568649
2480001	21.241909	7.572855
2490001	21.247715	7.577047
2500001	21.253497	7.581224
2510001	21.259257	7.585386
2520001	21.264993	7.589535
2530001	21.270707	7.593669
2540001	21.276398	7.597789
2550001	21.282066	7.601895
2560001	21.287713	7.605987
2570001	21.293337	7.610066
2580001	21.298940	7.614131
2590001	21.304521	7.618182
2600001	21.310081	7.622220
2610001	21.315619	7.626244
2620001	21.321136	7.630255
2630001	21.326632	7.634253
2640001	21.332107	7.638238
2650001	21.337561	7.642210
2660001	21.342995	7.646169
2670001	21.348409	7.650115
2680001	21.353802	7.654048
2690001	21.359175	7.657969
2700001	21.364529	7.661877
2710001	21.369862	7.665773
2720001	21.375176	7.669657
2730001	21.380470	7.673528
2740001	21.385745	7.677387
2750001	21.391001	7.681233
2760001	21.396237	7.685068
2770001	21.401455	7.688891
2780001	21.406654	7.692702
2790001	21.411834	7.696501
2800001	21.416996	7.700288
2810001	21.422139	7.704064
2820001	21.427264	7.707828
2830001	21.432371	7.711580
2840001	21.437460	7.715322
2850001	21.442531	7.719051
2860001	21.447584	7.722770
2870001	21.452620	7.726477
2880001	21.457638	7.730174
2890001	21.462639	7.733859
2900001	21.467622	7.737533
2910001	21.472588	7.741196
2920001	21.477537	7.744849
2930001	21.482470	7.748491
2940001	21.487385	7.752122
2950001	21.492284	7.755742
2960001	21.497166	7.759352
2970001	21.502032	7.762951
2980001	21.506881	7.766540
2990001	21.511715	7.770118
3000001	21.516532	7.773686
3010001	21.521333	7.777244
3020001	21.526118	7.780792
3030001	21.530887	7.784330
3040001	21.535640	7.787857
3050001	21.540378	7.791375
3060001	21.545101	7.794882
3070001	21.549808	7.798380
3080001	21.554499	7.801868
3090001	21.559176	7.805346
3100001	21.563837	7.808815
3110001	21.568484	7.812274
3120001	21.573115	7.815723
3130001	21.577732	7.819163
3140001	21.582334	7.822593
3150001	21.586921	7.826014
3160001	21.591494	7.829426
3170001	21.596052	7.832828
3180001	21.600596	7.836221
3190001	21.605125	7.839605
3200001	21.609641	7.842979
3210001	21.614142	7.846345
3220001	21.618630	7.849701
3230001	21.623103	7.853049
3240001	21.627563	7.856388
3250001	21.632009	7.859717
3260001	21.636441	7.863038
3270001	21.640860	7.866350
3280001	21.645265	7.869654
3290001	21.649657	7.872949
3300001	21.654035	7.876235
3310001	21.658400	7.879512
3320001	21.662752	7.882781
3330001	21.667091	7.886042
3340001	21.671417	7.889294
3350001	21.675730	7.892538
3360001	21.680030	7.895773
3370001	21.684318	7.899000
3380001	21.688592	7.902219
3390001	21.692854	7.905430
3400001	21.697104	7.908632
3410001	21.701341	7.911827
3420001	21.705565	7.915013
3430001	21.709778	7.918191
3440001	21.713978	7.921362
3450001	21.718165	7.924524
3460001	21.722341	7.927678
3470001	21.726505	7.930825
3480001	21.730656	7.933964
3490001	21.734796	7.937095
3500001	21.738924	7.940218
3510001	21.743040	7.943334
3520001	21.747144	7.946442
3530001	21.751237	7.949542
3540001	21.755318	7.952635
3550001	21.759388	7.955720
3560001	21.763446	7.958798
3570001	21.767493	7.961868
3580001	21.771529	7.964931
3590001	21.775553	7.967987
3600001	21.779566	7.971035
3610001	21.783568	7.974076
3620001	21.787559	7.977110
3630001	21.791539	7.980136
3640001	21.795507	7.983155
3650001	21.799465	7.986167
3660001	21.803413	7.989172
3670001	21.807349	7.992170
3680001	21.811275	7.995161
3690001	21.815190	7.998145
3700001	21.819094	8.001122
3710001	21.822988	8.004092
3720001	21.826872	8.007055
3730001	21.830745	8.010011
3740001	21.834607	8.012961
3750001	21.838460	8.015904
3760001	21.842302	8.018839
3770001	21.846133	8.021769
3780001	21.849955	8.024691
3790001	21.853767	8.027607
3800001	21.857568	8.030516
3810001	21.861360	8.033418
3820001	21.865142	8.036314
3830001	21.868913	8.039204
3840001	21.872675	8.042087
3850001	21.876427	8.044963
3860001	21.880170	8.047833
3870001	21.883903	8.050697
3880001	21.887626	8.053554
3890001	21.891339	8.056405
3900001	21.895043	8.059250
3910001	21.898738	8.062088
3920001	21.902423	8.064920
3930001	21.906098	8.067746
3940001	21.909765	8.070566
3950001	21.913422	8.073379
3960001	21.917069	8.076187
3970001	21.920708	8.078988
3980001	21.924337	8.081783
3990001	21.927958	8.084572
4000001	21.931569	8.087355
4010001	21.935171	8.090132
4020001	21.938764	8.092904
4030001	21.942349	8.095669
4040001	21.945924	8.098428
4050001	21.949491	8.101182
4060001	21.953049	8.103929
4070001	21.956598	8.106671
4080001	21.960138	8.109407
4090001	21.963670	8.112137
4100001	21.967193	8.114861
4110001	21.970707	8.117580
4120001	21.974213	8.120293
4130001	21.977711	8.123000
4140001	21.981200	8.125702
4150001	21.984680	8.128398
4160001	21.988152	8.131088
4170001	21.991616	8.133773
4180001	21.995072	8.136452
4190001	21.998519	8.139126
4200001	22.001958	8.141794
4210001	22.005389	8.144457
4220001	22.008812	8.147115
4230001	22.012227	8.149766
4240001	22.015633	8.152413
4250001	22.019032	8.155054
4260001	22.022422	8.157690
4270001	22.025805	8.160320
4280001	22.029180	8.162946
4290001	22.032547	8.165565
4300001	22.035906	8.168180
4310001	22.039257	8.170789
4320001	22.042600	8.173394
4330001	22.045936	8.175993
4340001	22.049264	8.178586
4350001	22.052584	8.181175
4360001	22.055897	8.183758
4370001	22.059202	8.186337
4380001	22.062500	8.188910
4390001	22.065790	8.191478
4400001	22.069072	8.194042
4410001	22.072348	8.196600
4420001	22.075615	8.199153
4430001	22.078876	8.201701
4440001	22.082129	8.204245
4450001	22.085374	8.206783
4460001	22.088613	8.209316
4470001	22.091844	8.211845
4480001	22.095068	8.214368
4490001	22.098284	8.216887
4500001	22.101494	8.219401
4510001	22.104696	8.221910
4520001	22.107892	8.224415
4530001	22.111080	8.226914
4540001	22.114261	8.229409
4550001	22.117435	8.231899
4560001	22.120603	8.234385
4570001	22.123763	8.236865
4580001	22.126916	8.239341
4590001	22.130063	8.241813
4600001	22.133203	8.244279
4610001	22.136336	8.246741
4620001	22.139462	8.249199
4630001	22.142581	8.251652
4640001	22.145694	8.254100
4650001	22.148800	8.256544
4660001	22.151899	8.258983
4670001	22.154991	8.261418
4680001	22.158077	8.263848
4690001	22.161157	8.266274
4700001	22.164230	8.268695
4710001	22.167296	8.271112
4720001	22.170356	8.273524
4730001	22.173409	8.275933
4740001	22.176456	8.278336
4750001	22.179496	8.280735
4760001	22.182530	8.283130
4770001	22.185558	8.285521
4780001	22.188579	8.287907
4790001	22.191595	8.290289
4800001	22.194603	8.292667
4810001	22.197606	8.295040
4820001	22.200602	8.297410
4830001	22.203592	8.299775
4840001	22.206576	8.302135
4850001	22.209554	8.304492
4860001	22.212525	8.306844
4870001	22.215491	8.309192
4880001	22.218450	8.311536
4890001	22.221403	8.313876
4900001	22.224351	8.316212
4910001	22.227292	8.318544
4920001	22.230227	8.320871
4930001	22.233157	8.323195
4940001	22.236080	8.325514
4950001	22.238997	8.327829
4960001	22.241909	8.330141
4970001	22.244815	8.332448
4980001	22.247715	8.334751
4990001	22.250609	8.337051
5000001	22.253497	8.339346
5010001	22.256379	8.341637
5020001	22.259256	8.343925
5030001	22.262127	8.346208
5040001	22.264993	8.348488
5050001	22.267852	8.350764
5060001	22.270706	8.353036
5070001	22.273555	8.355304
5080001	22.276397	8.357568
5090001	22.279235	8.359828
5100001	22.282066	8.362084
5110001	22.284892	8.364337
5120001	22.287713	8.366586
5130001	22.290528	8.368831
5140001	22.293337	8.371072
5150001	22.296141	8.373310
5160001	22.298940	8.375544
5170001	22.301733	8.377774
5180001	22.304521	8.380000
5190001	22.307303	8.382223
5200001	22.310080	8.384441
5210001	22.312852	8.386657
5220001	22.315619	8.388868
5230001	22.318380	8.391076
5240001	22.321136	8.393281
5250001	22.323886	8.395481
5260001	22.326632	8.397678
5270001	22.329372	8.399872
5280001	22.332107	8.402062
5290001	22.334837	8.404248
5300001	22.337561	8.406431
5310001	22.340281	8.408610
5320001	22.342995	8.410786
5330001	22.345704	8.412958
5340001	22.348409	8.415126
5350001	22.351108	8.417291
5360001	22.353802	8.419453
5370001	22.356491	8.421611
5380001	22.359175	8.423766
5390001	22.361854	8.425917
5400001	22.364528	8.428065
5410001	22.367197	8.430209
5420001	22.369862	8.432350
5430001	22.372521	8.434488
5440001	22.375175	8.436622
5450001	22.377825	8.438753
5460001	22.380470	8.440880
5470001	22.383110	8.443004
5480001	22.385745	8.445125
5490001	22.388375	8.447242
5500001	22.391000	8.449356
5510001	22.393621	8.451467
5520001	22.396237	8.453575
5530001	22.398848	8.455679
5540001	22.401455	8.457780
5550001	22.404057	8.459877
5560001	22.406654	8.461972
5570001	22.409246	8.464063
5580001	22.411834	8.466151
5590001	22.414417	8.468235
5600001	22.416996	8.470317
5610001	22.419570	8.472395
5620001	22.422139	8.474470
5630001	22.424704	8.476542
5640001	22.427264	8.478610
5650001	22.429820	8.480676
5660001	22.432371	8.482738
5670001	22.434918	8.484797
5680001	22.437460	8.486854
5690001	22.439997	8.488907
5700001	22.442531	8.490956
5710001	22.445060	8.493003
5720001	22.447584	8.495047
5730001	22.450104	8.497087
5740001	22.452620	8.499125
5750001	22.455131	8.501159
5760001	22.457638	8.503191
5770001	22.460140	8.505219
5780001	22.462638	8.507245
5790001	22.465132	8.509267
5800001	22.467622	8.511286
5810001	22.470107	8.513302
5820001	22.472588	8.515316
5830001	22.475065	8.517326
5840001	22.477537	8.519334
5850001	22.480005	8.521338
5860001	22.482469	8.523339
5870001	22.484929	8.525338
5880001	22.487385	8.527333
5890001	22.489836	8.529326
5900001	22.492284	8.531316
5910001	22.494727	8.533303
5920001	22.497166	8.535287
5930001	22.499601	8.537268
5940001	22.502032	8.539246
5950001	22.504458	8.541221
5960001	22.506881	8.543194
5970001	22.509300	8.545163
5980001	22.511714	8.547130
5990001	22.514125	8.549094
6000001	22.516531	8.551055
6010001	22.518934	8.553013
6020001	22.521332	8.554969
6030001	22.523727	8.556921
6040001	22.526117	8.558871
6050001	22.528504	8.560818
6060001	22.530887	8.562762
6070001	22.533265	8.564704
6080001	22.535640	8.566643
6090001	22.538011	8.568579
6100001	22.540378	8.570512
6110001	22.542741	8.572443
6120001	22.545100	8.574370
6130001	22.547456	8.576296
6140001	22.549807	8.578218
6150001	22.552155	8.580138
6160001	22.554499	8.582055
6170001	22.556839	8.583969
6180001	22.559176	8.585881
6190001	22.561508	8.587790
6200001	22.563837	8.589696
6210001	22.566162	8.591600
6220001	22.568483	8.593501
6230001	22.570801	8.595399
6240001	22.573115	8.597295
6250001	22.575425	8.599188
6260001	22.577731	8.601079
6270001	22.580034	8.602967
6280001	22.582333	8.604852
6290001	22.584629	8.606735
6300001	22.586921	8.608615
6310001	22.589209	8.610493
6320001	22.591493	8.612368
6330001	22.593774	8.614240
6340001	22.596052	8.616110
6350001	22.598325	8.617978
6360001	22.600596	8.619843
6370001	22.602862	8.621705
6380001	22.605125	8.623565
6390001	22.607385	8.625422
6400001	22.609641	8.627277
6410001	22.611893	8.629129
6420001	22.614142	8.630979
6430001	22.616388	8.632826
6440001	22.618629	8.634671
6450001	22.620868	8.636514
6460001	22.623103	8.638354
6470001	22.625335	8.640191
6480001	22.627563	8.642026
6490001	22.629787	8.643859
6500001	22.632009	8.645689
6510001	22.634226	8.647517
6520001	22.636441	8.649342
6530001	22.638652	8.651165
6540001	22.640859	8.652985
6550001	22.643064	8.654803
6560001	22.645265	8.656619
6570001	22.647462	8.658432
6580001	22.649656	8.660243
6590001	22.651847	8.662052
6600001	22.654035	8.663858
6610001	22.656219	8.665662
6620001	22.658400	8.667463
6630001	22.660578	8.669263
6640001	22.662752	8.671059
6650001	22.664923	8.672854
6660001	22.667091	8.674646
6670001	22.669256	8.676436
6680001	22.671417	8.678223
6690001	22.673575	8.680009
6700001	22.675730	8.681791
6710001	22.677882	8.683572
6720001	22.680030	8.685350
6730001	22.682175	8.687126
6740001	22.684317	8.688900
6750001	22.686456	8.690672
6760001	22.688592	8.692441
6770001	22.690725	8.694208
6780001	22.692854	8.695973
6790001	22.694980	8.697735
6800001	22.697104	8.699495
6810001	22.699224	8.701253
6820001	22.701341	8.703009
6830001	22.703454	8.704763
6840001	22.705565	8.706514
6850001	22.707673	8.708263
6860001	22.709777	8.710010
6870001	22.711879	8.711755
6880001	22.713977	8.713498
6890001	22.716073	8.715238
6900001	22.718165	8.716976
6910001	22.720254	8.718712
6920001	22.722341	8.720446
6930001	22.724424	8.722178
6940001	22.726504	8.723907
6950001	22.728582	8.725635
6960001	22.730656	8.727360
6970001	22.732727	8.729083
6980001	22.734796	8.730804
6990001	22.736861	8.732523
7000001	22.738924	8.734240
7010001	22.740983	8.735954
7020001	22.743040	8.737667
7030001	22.745093	8.739377
7040001	22.747144	8.741086
7050001	22.749192	8.742792
7060001	22.751237	8.744496
7070001	22.753279	8.746198
7080001	22.755318	8.747898
7090001	22.757354	8.749596
7100001	22.759388	8.751292
7110001	22.761418	8.752986
7120001	22.763446	8.754678
7130001	22.765471	8.756367
7140001	22.767493	8.758055
7150001	22.769512	8.759741
7160001	22.771528	8.761424
7170001	22.773542	8.763106
7180001	22.775553	8.764785
7190001	22.777561	8.766463
7200001	22.779566	8.768138
7210001	22.781568	8.769812
7220001	22.783568	8.771483
7230001	22.785564	8.773153
7240001	22.787558	8.774820
7250001	22.789550	8.776486
7260001	22.791538	8.778149
7270001	22.793524	8.779811
7280001	22.795507	8.781471
7290001	22.797488	8.783128
7300001	22.799465	8.784784
7310001	22.801440	8.786438
7320001	22.803412	8.788089
7330001	22.805382	8.789739
7340001	22.807349	8.791387
7350001	22.809313	8.793033
7360001	22.811275	8.794677
7370001	22.813233	8.796319
7380001	22.815190	8.797960
7390001	22.817143	8.799598
7400001	22.819094	8.801234
7410001	22.821042	8.802869
7420001	22.822988	8.804501
7430001	22.824931	8.806132
7440001	22.826871	8.807761
7450001	22.828809	8.809387
7460001	22.830744	8.811012
7470001	22.832677	8.812636
7480001	22.834607	8.814257
7490001	22.836534	8.815876
7500001	22.838459	8.817494
7510001	22.840382	8.819109
7520001	22.842301	8.820723
7530001	22.844219	8.822335
7540001	22.846133	8.823945
7550001	22.848045	8.825553
7560001	22.849955	8.827160
7570001	22.851862	8.828764
7580001	22.853767	8.830367
7590001	22.855669	8.831968
7600001	22.857568	8.833567
7610001	22.859465	8.835165
7620001	22.861360	8.836760
7630001	22.863252	8.838354
7640001	22.865141	8.839946
7650001	22.867029	8.841536
7660001	22.868913	8.843124
7670001	22.870795	8.844711
7680001	22.872675	8.846295
7690001	22.874552	8.847878
7700001	22.876427	8.849460
7710001	22.878300	8.851039
7720001	22.880170	8.852617
7730001	22.882037	8.854193
7740001	22.883902	8.855767
7750001	22.885765	8.857339
7760001	22.887625	8.858910
7770001	22.889483	8.860479
7780001	22.891339	8.862046
7790001	22.893192	8.863611
7800001	22.895043	8.865175
7810001	22.896891	8.866737
7820001	22.898737	8.868297
7830001	22.900581	8.869855
7840001	22.902422	8.871412
7850001	22.904261	8.872967
7860001	22.906098	8.874521
7870001	22.907932	8.876072
7880001	22.909764	8.877622
7890001	22.911594	8.879171
7900001	22.913421	8.880717
7910001	22.915246	8.882262
7920001	22.917069	8.883805
7930001	22.918890	8.885347
7940001	22.920708	8.886887
7950001	22.922524	8.888425
7960001	22.924337	8.889961
7970001	22.926148	8.891496
7980001	22.927957	8.893029
7990001	22.929764	8.894561
8000001	22.931569	8.896091
8010001	22.933371	8.897619
8020001	22.935171	8.899146
8030001	22.936969	8.900671
8040001	22.938764	8.902194
8050001	22.940558	8.903716
8060001	22.942349	8.905236
8070001	22.944137	8.906754
8080001	22.945924	8.908271
8090001	22.947708	8.909786
8100001	22.949491	8.911300
8110001	22.951271	8.912811
8120001	22.953048	8.914322
8130001	22.954824	8.915831
8140001	22.956598	8.917338
8150001	22.958369	8.918843
8160001	22.960138	8.920347
8170001	22.961905	8.921850
8180001	22.963670	8.923350
8190001	22.965432	8.924850
8200001	22.967193	8.926347
8210001	22.968951	8.927843
8220001	22.970707	8.929338
8230001	22.972461	8.930831
8240001	22.974213	8.932322
8250001	22.975963	8.933812
8260001	22.977711	8.935300
8270001	22.979456	8.936787
8280001	22.981200	8.938272
8290001	22.982941	8.939755
8300001	22.984680	8.941237
8310001	22.986417	8.942718
8320001	22.988152	8.944197
8330001	22.989885	8.945674
8340001	22.991616	8.947150
8350001	22.993345	8.948625
8360001	22.995072	8.950097
8370001	22.996796	8.951569
8380001	22.998519	8.953039


==> partnums_0.60.dat <==
x	y	errory
8	2.900000	0.538516
16	3.400000	0.800000
32	4.300000	0.900000
64	5.200000	1.077033
128	5.300000	0.781025
256	6.000000	1.095445
512	6.800000	0.871780
1024	8.500000	1.688194
2048	9.900000	1.445683
4096	11.400000	2.416609
8192	14.400000	2.905168
16384	15.400000	2.416609
32768	17.900000	2.426932
65536	20.200000	1.777639
131072	24.300000	3.163858
262144	27.400000	2.200000
524288	33.300000	3.377869
1048576	40.800000	5.564171
2097152	46.900000	5.243091
4194304	54.000000	3.714835
8388608	68.100000	8.466995


==> partnums_0.60_theory.dat <==
x	log2n	nmud
1	0.000000	1.000000
10001	13.287857	11.275844
20001	14.287785	13.530834
30001	14.872723	15.053613
40001	15.287748	16.236895
50001	15.609669	17.218411
60001	15.872699	18.064256
70001	16.095088	18.811746
80001	16.287730	19.484209
90001	16.457653	20.097290
100001	16.609655	20.662039
110001	16.747157	21.186576
120001	16.872687	21.677060
130001	16.988163	22.138283
140001	17.095078	22.574053
150001	17.194613	22.987453
160001	17.287721	23.381013
170001	17.375184	23.756841
180001	17.457645	24.116713
190001	17.535647	24.462138
200001	17.609648	24.794414
210001	17.680037	25.114662
220001	17.747151	25.423860
230001	17.811281	25.722868
240001	17.872681	26.012443
250001	17.931574	26.293258
260001	17.988158	26.565912
270001	18.042605	26.830945
280001	18.095072	27.088839
290001	18.145698	27.340031
300001	18.194608	27.584919
310001	18.241913	27.823863
320001	18.287717	28.057192
330001	18.332111	28.285208
340001	18.375179	28.508187
350001	18.417000	28.726385
360001	18.457641	28.940034
370001	18.497170	29.149354
380001	18.535644	29.354546
390001	18.573118	29.555795
400001	18.609644	29.753277
410001	18.645268	29.947153
420001	18.680033	30.137575
430001	18.713980	30.324685
440001	18.747147	30.508614
450001	18.779569	30.689488
460001	18.811277	30.867424
470001	18.842304	31.042532
480001	18.872678	31.214915
490001	18.902425	31.384671
500001	18.931571	31.551893
510001	18.960141	31.716668
520001	18.988155	31.879079
530001	19.015636	32.039204
540001	19.042603	32.197118
550001	19.069075	32.352891
560001	19.095070	32.506591
570001	19.120605	32.658281
580001	19.145696	32.808023
590001	19.170358	32.955873
600001	19.194605	33.101888
610001	19.218452	33.246121
620001	19.241911	33.388622
630001	19.264995	33.529438
640001	19.287715	33.668617
650001	19.310082	33.806202
660001	19.332109	33.942236
670001	19.353804	34.076760
680001	19.375177	34.209812
690001	19.396239	34.341429
700001	19.416997	34.471649
710001	19.437462	34.600504
720001	19.457639	34.728029
730001	19.477539	34.854255
740001	19.497168	34.979213
750001	19.516533	35.102933
760001	19.535642	35.225443
770001	19.554501	35.346770
780001	19.573116	35.466942
790001	19.591495	35.585984
800001	19.609642	35.703921
810001	19.627564	35.820776
820001	19.645266	35.936572
830001	19.662754	36.051333
840001	19.680032	36.165079
850001	19.697105	36.277831
860001	19.713979	36.389610
870001	19.730658	36.500436
880001	19.747146	36.610326
890001	19.763447	36.719300
900001	19.779567	36.827375
910001	19.795509	36.934569
920001	19.811276	37.040898
930001	19.826873	37.146379
940001	19.842303	37.251028
950001	19.857570	37.354859
960001	19.872676	37.457887
970001	19.887627	37.560128
980001	19.902424	37.661595
990001	19.917070	37.762302
1000001	19.931570	37.862261
1010001	19.945925	37.961487
1020001	19.960139	38.059992
1030001	19.974214	38.157787
1040001	19.988153	38.254885
1050001	20.001959	38.351297
1060001	20.015634	38.447035
1070001	20.029181	38.542110
1080001	20.042601	38.636532
1090001	20.055898	38.730312
1100001	20.069073	38.823460
1110001	20.082130	38.915986
1120001	20.095069	39.007900
1130001	20.107893	39.099211
1140001	20.120604	39.189928
1150001	20.133204	39.280061
1160001	20.145695	39.369618
1170001	20.158078	39.458608
1180001	20.170357	39.547039
1190001	20.182531	39.634920
1200001	20.194604	39.722257
1210001	20.206577	39.809061
1220001	20.218451	39.895337
1230001	20.230228	39.981093
1240001	20.241910	40.066337
1250001	20.253498	40.151077
1260001	20.264993	40.235317
1270001	20.276398	40.319067
1280001	20.287714	40.402332
1290001	20.298941	40.485119
1300001	20.310081	40.567435
1310001	20.321136	40.649285
1320001	20.332108	40.730676
1330001	20.342996	40.811613
1340001	20.353803	40.892104
1350001	20.364529	40.972153
1360001	20.375176	41.051766
1370001	20.385746	41.130949
1380001	20.396238	41.209707
1390001	20.406654	41.288046
1400001	20.416996	41.365970
1410001	20.427265	41.443486
1420001	20.437461	41.520597
1430001	20.447585	41.597309
1440001	20.457638	41.673627
1450001	20.467622	41.749555
1460001	20.477538	41.825098
1470001	20.487386	41.900261
1480001	20.497167	41.975048
1490001	20.506882	42.049463
1500001	20.516532	42.123512
1510001	20.526118	42.197197
1520001	20.535641	42.270524
1530001	20.545101	42.343496
1540001	20.554500	42.416117
1550001	20.563838	42.488392
1560001	20.573116	42.560324
1570001	20.582334	42.631916
1580001	20.591494	42.703174
1590001	20.600596	42.774100
1600001	20.609641	42.844698
1610001	20.618630	42.914971
1620001	20.627563	42.984924
1630001	20.636441	43.054559
1640001	20.645265	43.123880
1650001	20.654035	43.192890
1660001	20.662753	43.261593
1670001	20.671418	43.329991
1680001	20.680031	43.398088
1690001	20.688593	43.465887
1700001	20.697104	43.533391
1710001	20.705566	43.600603
1720001	20.713978	43.667526
1730001	20.722341	43.734163
1740001	20.730657	43.800516
1750001	20.738924	43.866589
1760001	20.747145	43.932385
1770001	20.755319	43.997905
1780001	20.763447	44.063154
1790001	20.771529	44.128132
1800001	20.779566	44.192844
1810001	20.787559	44.257291
1820001	20.795508	44.321477
1830001	20.803413	44.385403
1840001	20.811275	44.449072
1850001	20.819095	44.512486
1860001	20.826872	44.575649
1870001	20.834608	44.638562
1880001	20.842302	44.701227
1890001	20.849956	44.763647
1900001	20.857569	44.825824
1910001	20.865142	44.887761
1920001	20.872676	44.949459
1930001	20.880170	45.010920
1940001	20.887626	45.072148
1950001	20.895043	45.133143
1960001	20.902423	45.193908
1970001	20.909765	45.254445
1980001	20.917070	45.314756
1990001	20.924338	45.374843
2000001	20.931569	45.434708
2010001	20.938765	45.494352
2020001	20.945925	45.553779
2030001	20.953049	45.612989
2040001	20.960138	45.671984
2050001	20.967193	45.730767
2060001	20.974214	45.789338
2070001	20.981200	45.847701
2080001	20.988153	45.905856
2090001	20.995072	45.963805
2100001	21.001959	46.021551
2110001	21.008812	46.079094
2120001	21.015634	46.136437
2130001	21.022423	46.193580
2140001	21.029180	46.250526
2150001	21.035906	46.307277
2160001	21.042601	46.363833
2170001	21.049264	46.420196
2180001	21.055897	46.476369
2190001	21.062500	46.532352
2200001	21.069073	46.588147
2210001	21.075616	46.643755
2220001	21.082129	46.699178
2230001	21.088613	46.754417
2240001	21.095068	46.809474
2250001	21.101494	46.864351
2260001	21.107892	46.919048
2270001	21.114262	46.973566
2280001	21.120603	47.027909
2290001	21.126917	47.082075
2300001	21.133203	47.136068
2310001	21.139462	47.189888
2320001	21.145694	47.243536
2330001	21.151899	47.297015
2340001	21.158078	47.350324
2350001	21.164230	47.403466
2360001	21.170356	47.456442
2370001	21.176456	47.509252
2380001	21.182531	47.561898
2390001	21.188580	47.614382
2400001	21.194604	47.666704
2410001	21.200602	47.718865
2420001	21.206576	47.770868
2430001	21.212525	47.822712
2440001	21.218450	47.874399
2450001	21.224351	47.925930
2460001	21.230227	47.977307
2470001	21.236080	48.028530
2480001	21.241909	48.079600
2490001	21.247715	48.130519
2500001	21.253497	48.181287
2510001	21.259257	48.231906
2520001	21.264993	48.282376
2530001	21.270707	48.332699
2540001	21.276398	48.382876
2550001	21.282066	48.432907
2560001	21.287713	48.482794
2570001	21.293337	48.532537
2580001	21.298940	48.582138
2590001	21.304521	48.631598
2600001	21.310081	48.680917
2610001	21.315619	48.730096
2620001	21.321136	48.779137
2630001	21.326632	48.828040
2640001	21.332107	48.876806
2650001	21.337561	48.925436
2660001	21.342995	48.973931
2670001	21.348409	49.022292
2680001	21.353802	49.070520
2690001	21.359175	49.118615
2700001	21.364529	49.166579
2710001	21.369862	49.214412
2720001	21.375176	49.262115
2730001	21.380470	49.309689
2740001	21.385745	49.357134
2750001	21.391001	49.404452
2760001	21.396237	49.451644
2770001	21.401455	49.498710
2780001	21.406654	49.545651
2790001	21.411834	49.592467
2800001	21.416996	49.639160
2810001	21.422139	49.685730
2820001	21.427264	49.732178
2830001	21.432371	49.778505
2840001	21.437460	49.824712
2850001	21.442531	49.870799
2860001	21.447584	49.916766
2870001	21.452620	49.962616
2880001	21.457638	50.008348
2890001	21.462639	50.053963
2900001	21.467622	50.099461
2910001	21.472588	50.144845
2920001	21.477537	50.190113
2930001	21.482470	50.235268
2940001	21.487385	50.280309
2950001	21.492284	50.325237
2960001	21.497166	50.370053
2970001	21.502032	50.414758
2980001	21.506881	50.459352
2990001	21.511715	50.503835
3000001	21.516532	50.548210
3010001	21.521333	50.592475
3020001	21.526118	50.636632
3030001	21.530887	50.680682
3040001	21.535640	50.724624
3050001	21.540378	50.768460
3060001	21.545101	50.812191
3070001	21.549808	50.855816
3080001	21.554499	50.899336
3090001	21.559176	50.942753
3100001	21.563837	50.986066
3110001	21.568484	51.029276
3120001	21.573115	51.072384
3130001	21.577732	51.115390
3140001	21.582334	51.158295
3150001	21.586921	51.201100
3160001	21.591494	51.243805
3170001	21.596052	51.286410
3180001	21.600596	51.328916
3190001	21.605125	51.371323
3200001	21.609641	51.413633
3210001	21.614142	51.455846
3220001	21.618630	51.497961
3230001	21.623103	51.539981
3240001	21.627563	51.581905
3250001	21.632009	51.623733
3260001	21.636441	51.665467
3270001	21.640860	51.707106
3280001	21.645265	51.748652
3290001	21.649657	51.790104
3300001	21.654035	51.831464
3310001	21.658400	51.872731
3320001	21.662752	51.913907
3330001	21.667091	51.954991
3340001	21.671417	51.995985
3350001	21.675730	52.036888
3360001	21.680030	52.077702
3370001	21.684318	52.118425
3380001	21.688592	52.159060
3390001	21.692854	52.199607
3400001	21.697104	52.240065
3410001	21.701341	52.280436
3420001	21.705565	52.320720
3430001	21.709778	52.360916
3440001	21.713978	52.401027
3450001	21.718165	52.441052
3460001	21.722341	52.480991
3470001	21.726505	52.520846
3480001	21.730656	52.560616
3490001	21.734796	52.600301
3500001	21.738924	52.639903
3510001	21.743040	52.679422
3520001	21.747144	52.718858
3530001	21.751237	52.758211
3540001	21.755318	52.797482
3550001	21.759388	52.836672
3560001	21.763446	52.875780
3570001	21.767493	52.914808
3580001	21.771529	52.953755
3590001	21.775553	52.992622
3600001	21.779566	53.031409
3610001	21.783568	53.070117
3620001	21.787559	53.108746
3630001	21.791539	53.147296
3640001	21.795507	53.185768
3650001	21.799465	53.224162
3660001	21.803413	53.262479
3670001	21.807349	53.300719
3680001	21.811275	53.338882
3690001	21.815190	53.376969
3700001	21.819094	53.414980
3710001	21.822988	53.452915
3720001	21.826872	53.490775
3730001	21.830745	53.528560
3740001	21.834607	53.566270
3750001	21.838460	53.603906
3760001	21.842302	53.641468
3770001	21.846133	53.678957
3780001	21.849955	53.716373
3790001	21.853767	53.753715
3800001	21.857568	53.790985
3810001	21.861360	53.828183
3820001	21.865142	53.865309
3830001	21.868913	53.902363
3840001	21.872675	53.939347
3850001	21.876427	53.976259
3860001	21.880170	54.013101
3870001	21.883903	54.049872
3880001	21.887626	54.086573
3890001	21.891339	54.123205
3900001	21.895043	54.159768
3910001	21.898738	54.196261
3920001	21.902423	54.232686
3930001	21.906098	54.269042
3940001	21.909765	54.305330
3950001	21.913422	54.341551
3960001	21.917069	54.377703
3970001	21.920708	54.413789
3980001	21.924337	54.449808
3990001	21.927958	54.485760
4000001	21.931569	54.521646
4010001	21.935171	54.557465
4020001	21.938764	54.593219
4030001	21.942349	54.628908
4040001	21.945924	54.664531
4050001	21.949491	54.700089
4060001	21.953049	54.735583
4070001	21.956598	54.771012
4080001	21.960138	54.806377
4090001	21.963670	54.841679
4100001	21.967193	54.876916
4110001	21.970707	54.912091
4120001	21.974213	54.947203
4130001	21.977711	54.982251
4140001	21.981200	55.017238
4150001	21.984680	55.052162
4160001	21.988152	55.087024
4170001	21.991616	55.121824
4180001	21.995072	55.156563
4190001	21.998519	55.191241
4200001	22.001958	55.225858
4210001	22.005389	55.260414
4220001	22.008812	55.294909
4230001	22.012227	55.329345
4240001	22.015633	55.363720
4250001	22.019032	55.398036
4260001	22.022422	55.432293
4270001	22.025805	55.466490
4280001	22.029180	55.500628
4290001	22.032547	55.534708
4300001	22.035906	55.568729
4310001	22.039257	55.602691
4320001	22.042600	55.636596
4330001	22.045936	55.670443
4340001	22.049264	55.704232
4350001	22.052584	55.737964
4360001	22.055897	55.771639
4370001	22.059202	55.805257
4380001	22.062500	55.838819
4390001	22.065790	55.872324
4400001	22.069072	55.905773
4410001	22.072348	55.939165
4420001	22.075615	55.972502
4430001	22.078876	56.005784
4440001	22.082129	56.039010
4450001	22.085374	56.072181
4460001	22.088613	56.105297
4470001	22.091844	56.138359
4480001	22.095068	56.171366
4490001	22.098284	56.204319
4500001	22.101494	56.237218
4510001	22.104696	56.270063
4520001	22.107892	56.302854
4530001	22.111080	56.335592
4540001	22.114261	56.368276
4550001	22.117435	56.400908
4560001	22.120603	56.433487
4570001	22.123763	56.466013
4580001	22.126916	56.498487
4590001	22.130063	56.530909
4600001	22.133203	56.563278
4610001	22.136336	56.595596
4620001	22.139462	56.627862
4630001	22.142581	56.660077
4640001	22.145694	56.692240
4650001	22.148800	56.724353
4660001	22.151899	56.756415
4670001	22.154991	56.788425
4680001	22.158077	56.820386
4690001	22.161157	56.852296
4700001	22.164230	56.884156
4710001	22.167296	56.915966
4720001	22.170356	56.947727
4730001	22.173409	56.979438
4740001	22.176456	57.011099
4750001	22.179496	57.042711
4760001	22.182530	57.074275
4770001	22.185558	57.105789
4780001	22.188579	57.137255
4790001	22.191595	57.168672
4800001	22.194603	57.200041
4810001	22.197606	57.231362
4820001	22.200602	57.262635
4830001	22.203592	57.293860
4840001	22.206576	57.325038
4850001	22.209554	57.356168
4860001	22.212525	57.387251
4870001	22.215491	57.418287
4880001	22.218450	57.449276
4890001	22.221403	57.480218
4900001	22.224351	57.511113
4910001	22.227292	57.541962
4920001	22.230227	57.572765
4930001	22.233157	57.603522
4940001	22.236080	57.634232
4950001	22.238997	57.664897
4960001	22.241909	57.695517
4970001	22.244815	57.726091
4980001	22.247715	57.756619
4990001	22.250609	57.787103
5000001	22.253497	57.817541
5010001	22.256379	57.847935
5020001	22.259256	57.878284
5030001	22.262127	57.908588
5040001	22.264993	57.938848
5050001	22.267852	57.969064
5060001	22.270706	57.999236
5070001	22.273555	58.029364
5080001	22.276397	58.059448
5090001	22.279235	58.089488
5100001	22.282066	58.119485
5110001	22.284892	58.149439
5120001	22.287713	58.179349
5130001	22.290528	58.209217
5140001	22.293337	58.239042
5150001	22.296141	58.268823
5160001	22.298940	58.298563
5170001	22.301733	58.328260
5180001	22.304521	58.357914
5190001	22.307303	58.387527
5200001	22.310080	58.417097
5210001	22.312852	58.446625
5220001	22.315619	58.476112
5230001	22.318380	58.505557
5240001	22.321136	58.534961
5250001	22.323886	58.564324
5260001	22.326632	58.593645
5270001	22.329372	58.622925
5280001	22.332107	58.652164
5290001	22.334837	58.681363
5300001	22.337561	58.710520
5310001	22.340281	58.739638
5320001	22.342995	58.768715
5330001	22.345704	58.797751
5340001	22.348409	58.826748
5350001	22.351108	58.855704
5360001	22.353802	58.884621
5370001	22.356491	58.913498
5380001	22.359175	58.942335
5390001	22.361854	58.971133
5400001	22.364528	58.999892
5410001	22.367197	59.028611
5420001	22.369862	59.057291
5430001	22.372521	59.085932
5440001	22.375175	59.114535
5450001	22.377825	59.143098
5460001	22.380470	59.171623
5470001	22.383110	59.200110
5480001	22.385745	59.228558
5490001	22.388375	59.256968
5500001	22.391000	59.285340
5510001	22.393621	59.313674
5520001	22.396237	59.341970
5530001	22.398848	59.370228
5540001	22.401455	59.398449
5550001	22.404057	59.426632
5560001	22.406654	59.454778
5570001	22.409246	59.482886
5580001	22.411834	59.510958
5590001	22.414417	59.538992
5600001	22.416996	59.566989
5610001	22.419570	59.594950
5620001	22.422139	59.622873
5630001	22.424704	59.650761
5640001	22.427264	59.678611
5650001	22.429820	59.706426
5660001	22.432371	59.734204
5670001	22.434918	59.761946
5680001	22.437460	59.789651
5690001	22.439997	59.817321
5700001	22.442531	59.844956
5710001	22.445060	59.872554
5720001	22.447584	59.900117
5730001	22.450104	59.927644
5740001	22.452620	59.955136
5750001	22.455131	59.982593
5760001	22.457638	60.010014
5770001	22.460140	60.037401
5780001	22.462638	60.064752
5790001	22.465132	60.092069
5800001	22.467622	60.119351
5810001	22.470107	60.146598
5820001	22.472588	60.173811
5830001	22.475065	60.200989
5840001	22.477537	60.228133
5850001	22.480005	60.255243
5860001	22.482469	60.282319
5870001	22.484929	60.309360
5880001	22.487385	60.336368
5890001	22.489836	60.363342
5900001	22.492284	60.390282
5910001	22.494727	60.417188
5920001	22.497166	60.444061
5930001	22.499601	60.470901
5940001	22.502032	60.497707
5950001	22.504458	60.524480
5960001	22.506881	60.551219
5970001	22.509300	60.577926
5980001	22.511714	60.604600
5990001	22.514125	60.631241
6000001	22.516531	60.657849
6010001	22.518934	60.684425
6020001	22.521332	60.710967
6030001	22.523727	60.737478
6040001	22.526117	60.763956
6050001	22.528504	60.790402
6060001	22.530887	60.816815
6070001	22.533265	60.843197
6080001	22.535640	60.869546
6090001	22.538011	60.895864
6100001	22.540378	60.922150
6110001	22.542741	60.948404
6120001	22.545100	60.974626
6130001	22.547456	61.000817
6140001	22.549807	61.026976
6150001	22.552155	61.053104
6160001	22.554499	61.079201
6170001	22.556839	61.105266
6180001	22.559176	61.131301
6190001	22.561508	61.157304
6200001	22.563837	61.183276
6210001	22.566162	61.209218
6220001	22.568483	61.235129
6230001	22.570801	61.261009
6240001	22.573115	61.286858
6250001	22.575425	61.312677
6260001	22.577731	61.338466
6270001	22.580034	61.364224
6280001	22.582333	61.389952
6290001	22.584629	61.415650
6300001	22.586921	61.441317
6310001	22.589209	61.466955
6320001	22.591493	61.492563
6330001	22.593774	61.518141
6340001	22.596052	61.543689
6350001	22.598325	61.569207
6360001	22.600596	61.594696
6370001	22.602862	61.620156
6380001	22.605125	61.645586
6390001	22.607385	61.670986
6400001	22.609641	61.696357
6410001	22.611893	61.721699
6420001	22.614142	61.747012
6430001	22.616388	61.772296
6440001	22.618629	61.797551
6450001	22.620868	61.822777
6460001	22.623103	61.847975
6470001	22.625335	61.873143
6480001	22.627563	61.898283
6490001	22.629787	61.923394
6500001	22.632009	61.948477
6510001	22.634226	61.973531
6520001	22.636441	61.998558
6530001	22.638652	62.023555
6540001	22.640859	62.048525
6550001	22.643064	62.073466
6560001	22.645265	62.098380
6570001	22.647462	62.123265
6580001	22.649656	62.148123
6590001	22.651847	62.172952
6600001	22.654035	62.197754
6610001	22.656219	62.222529
6620001	22.658400	62.247275
6630001	22.660578	62.271994
6640001	22.662752	62.296686
6650001	22.664923	62.321350
6660001	22.667091	62.345987
6670001	22.669256	62.370597
6680001	22.671417	62.395180
6690001	22.673575	62.419735
6700001	22.675730	62.444263
6710001	22.677882	62.468765
6720001	22.680030	62.493239
6730001	22.682175	62.517687
6740001	22.684317	62.542108
6750001	22.686456	62.566502
6760001	22.688592	62.590870
6770001	22.690725	62.615211
6780001	22.692854	62.639526
6790001	22.694980	62.663814
6800001	22.697104	62.688076
6810001	22.699224	62.712311
6820001	22.701341	62.736521
6830001	22.703454	62.760704
6840001	22.705565	62.784861
6850001	22.707673	62.808992
6860001	22.709777	62.833097
6870001	22.711879	62.857177
6880001	22.713977	62.881230
6890001	22.716073	62.905258
6900001	22.718165	62.929260
6910001	22.720254	62.953236
6920001	22.722341	62.977187
6930001	22.724424	63.001112
6940001	22.726504	63.025012
6950001	22.728582	63.048887
6960001	22.730656	63.072736
6970001	22.732727	63.096560
6980001	22.734796	63.120359
6990001	22.736861	63.144133
7000001	22.738924	63.167882
7010001	22.740983	63.191605
7020001	22.743040	63.215304
7030001	22.745093	63.238978
7040001	22.747144	63.262627
7050001	22.749192	63.286251
7060001	22.751237	63.309851
7070001	22.753279	63.333426
7080001	22.755318	63.356977
7090001	22.757354	63.380503
7100001	22.759388	63.404004
7110001	22.761418	63.427481
7120001	22.763446	63.450934
7130001	22.765471	63.474363
7140001	22.767493	63.497767
7150001	22.769512	63.521147
7160001	22.771528	63.544503
7170001	22.773542	63.567835
7180001	22.775553	63.591144
7190001	22.777561	63.614428
7200001	22.779566	63.637688
7210001	22.781568	63.660925
7220001	22.783568	63.684138
7230001	22.785564	63.707327
7240001	22.787558	63.730492
7250001	22.789550	63.753634
7260001	22.791538	63.776753
7270001	22.793524	63.799848
7280001	22.795507	63.822919
7290001	22.797488	63.845968
7300001	22.799465	63.868993
7310001	22.801440	63.891994
7320001	22.803412	63.914973
7330001	22.805382	63.937928
7340001	22.807349	63.960861
7350001	22.809313	63.983770
7360001	22.811275	64.006656
7370001	22.813233	64.029520
7380001	22.815190	64.052361
7390001	22.817143	64.075178
7400001	22.819094	64.097974
7410001	22.821042	64.120746
7420001	22.822988	64.143496
7430001	22.824931	64.166223
7440001	22.826871	64.188928
7450001	22.828809	64.211610
7460001	22.830744	64.234269
7470001	22.832677	64.256907
7480001	22.834607	64.279522
7490001	22.836534	64.302115
7500001	22.838459	64.324685
7510001	22.840382	64.347234
7520001	22.842301	64.369760
7530001	22.844219	64.392264
7540001	22.846133	64.414746
7550001	22.848045	64.437207
7560001	22.849955	64.459645
7570001	22.851862	64.482061
7580001	22.853767	64.504456
7590001	22.855669	64.526829
7600001	22.857568	64.549180
7610001	22.859465	64.571510
7620001	22.861360	64.593817
7630001	22.863252	64.616104
7640001	22.865141	64.638369
7650001	22.867029	64.660612
7660001	22.868913	64.682834
7670001	22.870795	64.705034
7680001	22.872675	64.727214
7690001	22.874552	64.749372
7700001	22.876427	64.771508
7710001	22.878300	64.793624
7720001	22.880170	64.815718
7730001	22.882037	64.837792
7740001	22.883902	64.859844
7750001	22.885765	64.881875
7760001	22.887625	64.903886
7770001	22.889483	64.925875
7780001	22.891339	64.947844
7790001	22.893192	64.969792
7800001	22.895043	64.991719
7810001	22.896891	65.013625
7820001	22.898737	65.035511
7830001	22.900581	65.057376
7840001	22.902422	65.079221
7850001	22.904261	65.101045
7860001	22.906098	65.122848
7870001	22.907932	65.144631
7880001	22.909764	65.166394
7890001	22.911594	65.188136
7900001	22.913421	65.209859
7910001	22.915246	65.231560
7920001	22.917069	65.253242
7930001	22.918890	65.274903
7940001	22.920708	65.296545
7950001	22.922524	65.318166
7960001	22.924337	65.339767
7970001	22.926148	65.361348
7980001	22.927957	65.382910
7990001	22.929764	65.404451
8000001	22.931569	65.425973
8010001	22.933371	65.447474
8020001	22.935171	65.468956
8030001	22.936969	65.490418
8040001	22.938764	65.511861
8050001	22.940558	65.533284
8060001	22.942349	65.554687
8070001	22.944137	65.576071
8080001	22.945924	65.597435
8090001	22.947708	65.618780
8100001	22.949491	65.640105
8110001	22.951271	65.661411
8120001	22.953048	65.682697
8130001	22.954824	65.703964
8140001	22.956598	65.725212
8150001	22.958369	65.746441
8160001	22.960138	65.767651
8170001	22.961905	65.788841
8180001	22.963670	65.810012
8190001	22.965432	65.831164
8200001	22.967193	65.852298
8210001	22.968951	65.873412
8220001	22.970707	65.894507
8230001	22.972461	65.915583
8240001	22.974213	65.936641
8250001	22.975963	65.957680
8260001	22.977711	65.978699
8270001	22.979456	65.999701
8280001	22.981200	66.020683
8290001	22.982941	66.041647
8300001	22.984680	66.062592
8310001	22.986417	66.083518
8320001	22.988152	66.104426
8330001	22.989885	66.125316
8340001	22.991616	66.146187
8350001	22.993345	66.167039
8360001	22.995072	66.187874
8370001	22.996796	66.208689
8380001	22.998519	66.229487


==> partnums_0.70.dat <==
x	y	errory
8	3.200000	1.077033
16	4.800000	1.166190
32	6.100000	1.920937
64	7.400000	1.496663
128	10.700000	2.609598
256	16.100000	3.144837
512	20.400000	4.586938
1024	31.400000	5.276362
2048	42.900000	6.363175
4096	60.500000	7.144928
8192	79.200000	4.600000
16384	111.800000	9.249865
32768	153.300000	15.518054
65536	219.600000	16.076069
131072	305.700000	21.363754
262144	428.000000	14.505171
524288	611.700000	18.033580
1048576	829.000000	44.004545
2097152	1167.700000	24.767115
4194304	1664.700000	40.851071
8388608	2277.000000	37.207526


==> partnums_0.70_theory.dat <==
x	log2n	nmud
1	0.000000	1.000000
10001	13.287857	87.443673
20001	14.287785	122.418171
30001	14.872723	149.046504
40001	15.287748	171.383359
50001	15.609669	190.989863
60001	15.872699	208.663417
70001	16.095088	224.876245
80001	16.287730	239.935247
90001	16.457653	254.053139
100001	16.609655	267.384510
110001	16.747157	280.045870
120001	16.872687	292.127602
130001	16.988163	303.701486
140001	17.095078	314.825651
150001	17.194613	325.547948
160001	17.287721	335.908326
170001	17.375184	345.940545
180001	17.457645	355.673435
190001	17.535647	365.131853
200001	17.609648	374.337405
210001	17.680037	383.309012
220001	17.747151	392.063353
230001	17.811281	400.615223
240001	17.872681	408.977816
250001	17.931574	417.162955
260001	17.988158	425.181287
270001	18.042605	433.042439
280001	18.095072	440.755148
290001	18.145698	448.327373
300001	18.194608	455.766390
310001	18.241913	463.078869
320001	18.287717	470.270943
330001	18.332111	477.348268
340001	18.375179	484.316071
350001	18.417000	491.179195
360001	18.457641	497.942138
370001	18.497170	504.609086
380001	18.535644	511.183942
390001	18.573118	517.670353
400001	18.609644	524.071731
410001	18.645268	530.391278
420001	18.680033	536.631996
430001	18.713980	542.796712
440001	18.747147	548.888088
450001	18.779569	554.908634
460001	18.811277	560.860721
470001	18.842304	566.746589
480001	18.872678	572.568363
490001	18.902425	578.328053
500001	18.931571	584.027570
510001	18.960141	589.668726
520001	18.988155	595.253246
530001	19.015636	600.782773
540001	19.042603	606.258869
550001	19.069075	611.683028
560001	19.095070	617.056672
570001	19.120605	622.381161
580001	19.145696	627.657797
590001	19.170358	632.887822
600001	19.194605	638.072430
610001	19.218452	643.212760
620001	19.241911	648.309909
630001	19.264995	653.364926
640001	19.287715	658.378821
650001	19.310082	663.352563
660001	19.332109	668.287084
670001	19.353804	673.183280
680001	19.375177	678.042015
690001	19.396239	682.864120
700001	19.416997	687.650396
710001	19.437462	692.401615
720001	19.457639	697.118523
730001	19.477539	701.801838
740001	19.497168	706.452256
750001	19.516533	711.070448
760001	19.535642	715.657061
770001	19.554501	720.212724
780001	19.573116	724.738043
790001	19.591495	729.233605
800001	19.609642	733.699979
810001	19.627564	738.137715
820001	19.645266	742.547349
830001	19.662754	746.929397
840001	19.680032	751.284360
850001	19.697105	755.612727
860001	19.713979	759.914969
870001	19.730658	764.191544
880001	19.747146	768.442900
890001	19.763447	772.669468
900001	19.779567	776.871669
910001	19.795509	781.049912
920001	19.811276	785.204594
930001	19.826873	789.336103
940001	19.842303	793.444815
950001	19.857570	797.531096
960001	19.872676	801.595303
970001	19.887627	805.637782
980001	19.902424	809.658873
990001	19.917070	813.658906
1000001	19.931570	817.638201
1010001	19.945925	821.597071
1020001	19.960139	825.535823
1030001	19.974214	829.454755
1040001	19.988153	833.354156
1050001	20.001959	837.234311
1060001	20.015634	841.095497
1070001	20.029181	844.937984
1080001	20.042601	848.762036
1090001	20.055898	852.567911
1100001	20.069073	856.355861
1110001	20.082130	860.126133
1120001	20.095069	863.878966
1130001	20.107893	867.614597
1140001	20.120604	871.333255
1150001	20.133204	875.035165
1160001	20.145695	878.720548
1170001	20.158078	882.389618
1180001	20.170357	886.042587
1190001	20.182531	889.679660
1200001	20.194604	893.301040
1210001	20.206577	896.906924
1220001	20.218451	900.497506
1230001	20.230228	904.072975
1240001	20.241910	907.633517
1250001	20.253498	911.179314
1260001	20.264993	914.710545
1270001	20.276398	918.227383
1280001	20.287714	921.730000
1290001	20.298941	925.218565
1300001	20.310081	928.693242
1310001	20.321136	932.154192
1320001	20.332108	935.601574
1330001	20.342996	939.035543
1340001	20.353803	942.456251
1350001	20.364529	945.863849
1360001	20.375176	949.258482
1370001	20.385746	952.640296
1380001	20.396238	956.009432
1390001	20.406654	959.366027
1400001	20.416996	962.710220
1410001	20.427265	966.042144
1420001	20.437461	969.361929
1430001	20.447585	972.669707
1440001	20.457638	975.965603
1450001	20.467622	979.249742
1460001	20.477538	982.522247
1470001	20.487386	985.783238
1480001	20.497167	989.032834
1490001	20.506882	992.271152
1500001	20.516532	995.498305
1510001	20.526118	998.714406
1520001	20.535641	1001.919566
1530001	20.545101	1005.113893
1540001	20.554500	1008.297496
1550001	20.563838	1011.470478
1560001	20.573116	1014.632944
1570001	20.582334	1017.784995
1580001	20.591494	1020.926733
1590001	20.600596	1024.058255
1600001	20.609641	1027.179658
1610001	20.618630	1030.291039
1620001	20.627563	1033.392492
1630001	20.636441	1036.484109
1640001	20.645265	1039.565981
1650001	20.654035	1042.638198
1660001	20.662753	1045.700850
1670001	20.671418	1048.754022
1680001	20.680031	1051.797800
1690001	20.688593	1054.832271
1700001	20.697104	1057.857515
1710001	20.705566	1060.873617
1720001	20.713978	1063.880656
1730001	20.722341	1066.878712
1740001	20.730657	1069.867864
1750001	20.738924	1072.848189
1760001	20.747145	1075.819763
1770001	20.755319	1078.782662
1780001	20.763447	1081.736960
1790001	20.771529	1084.682730
1800001	20.779566	1087.620043
1810001	20.787559	1090.548972
1820001	20.795508	1093.469585
1830001	20.803413	1096.381952
1840001	20.811275	1099.286142
1850001	20.819095	1102.182221
1860001	20.826872	1105.070256
1870001	20.834608	1107.950312
1880001	20.842302	1110.822454
1890001	20.849956	1113.686746
1900001	20.857569	1116.543249
1910001	20.865142	1119.392027
1920001	20.872676	1122.233140
1930001	20.880170	1125.066649
1940001	20.887626	1127.892613
1950001	20.895043	1130.711091
1960001	20.902423	1133.522142
1970001	20.909765	1136.325822
1980001	20.917070	1139.122189
1990001	20.924338	1141.911297
2000001	20.931569	1144.693203
2010001	20.938765	1147.467961
2020001	20.945925	1150.235623
2030001	20.953049	1152.996245
2040001	20.960138	1155.749878
2050001	20.967193	1158.496573
2060001	20.974214	1161.236383
2070001	20.981200	1163.969357
2080001	20.988153	1166.695546
2090001	20.995072	1169.414999
2100001	21.001959	1172.127764
2110001	21.008812	1174.833891
2120001	21.015634	1177.533426
2130001	21.022423	1180.226416
2140001	21.029180	1182.912909
2150001	21.035906	1185.592949
2160001	21.042601	1188.266583
2170001	21.049264	1190.933855
2180001	21.055897	1193.594810
2190001	21.062500	1196.249490
2200001	21.069073	1198.897941
2210001	21.075616	1201.540204
2220001	21.082129	1204.176322
2230001	21.088613	1206.806337
2240001	21.095068	1209.430290
2250001	21.101494	1212.048223
2260001	21.107892	1214.660175
2270001	21.114262	1217.266186
2280001	21.120603	1219.866297
2290001	21.126917	1222.460546
2300001	21.133203	1225.048973
2310001	21.139462	1227.631614
2320001	21.145694	1230.208510
2330001	21.151899	1232.779695
2340001	21.158078	1235.345209
2350001	21.164230	1237.905087
2360001	21.170356	1240.459367
2370001	21.176456	1243.008082
2380001	21.182531	1245.551270
2390001	21.188580	1248.088966
2400001	21.194604	1250.621203
2410001	21.200602	1253.148018
2420001	21.206576	1255.669442
2430001	21.212525	1258.185511
2440001	21.218450	1260.696258
2450001	21.224351	1263.201715
2460001	21.230227	1265.701916
2470001	21.236080	1268.196892
2480001	21.241909	1270.686676
2490001	21.247715	1273.171299
2500001	21.253497	1275.650792
2510001	21.259257	1278.125188
2520001	21.264993	1280.594516
2530001	21.270707	1283.058807
2540001	21.276398	1285.518090
2550001	21.282066	1287.972397
2560001	21.287713	1290.421756
2570001	21.293337	1292.866196
2580001	21.298940	1295.305748
2590001	21.304521	1297.740438
2600001	21.310081	1300.170296
2610001	21.315619	1302.595350
2620001	21.321136	1305.015627
2630001	21.326632	1307.431155
2640001	21.332107	1309.841962
2650001	21.337561	1312.248075
2660001	21.342995	1314.649520
2670001	21.348409	1317.046323
2680001	21.353802	1319.438512
2690001	21.359175	1321.826113
2700001	21.364529	1324.209150
2710001	21.369862	1326.587650
2720001	21.375176	1328.961638
2730001	21.380470	1331.331139
2740001	21.385745	1333.696178
2750001	21.391001	1336.056780
2760001	21.396237	1338.412969
2770001	21.401455	1340.764769
2780001	21.406654	1343.112204
2790001	21.411834	1345.455298
2800001	21.416996	1347.794075
2810001	21.422139	1350.128557
2820001	21.427264	1352.458768
2830001	21.432371	1354.784731
2840001	21.437460	1357.106469
2850001	21.442531	1359.424004
2860001	21.447584	1361.737358
2870001	21.452620	1364.046554
2880001	21.457638	1366.351613
2890001	21.462639	1368.652558
2900001	21.467622	1370.949409
2910001	21.472588	1373.242188
2920001	21.477537	1375.530917
2930001	21.482470	1377.815616
2940001	21.487385	1380.096306
2950001	21.492284	1382.373007
2960001	21.497166	1384.645741
2970001	21.502032	1386.914527
2980001	21.506881	1389.179386
2990001	21.511715	1391.440337
3000001	21.516532	1393.697401
3010001	21.521333	1395.950596
3020001	21.526118	1398.199943
3030001	21.530887	1400.445461
3040001	21.535640	1402.687168
3050001	21.540378	1404.925084
3060001	21.545101	1407.159227
3070001	21.549808	1409.389617
3080001	21.554499	1411.616271
3090001	21.559176	1413.839209
3100001	21.563837	1416.058447
3110001	21.568484	1418.274005
3120001	21.573115	1420.485900
3130001	21.577732	1422.694150
3140001	21.582334	1424.898773
3150001	21.586921	1427.099786
3160001	21.591494	1429.297206
3170001	21.596052	1431.491051
3180001	21.600596	1433.681338
3190001	21.605125	1435.868083
3200001	21.609641	1438.051304
3210001	21.614142	1440.231016
3220001	21.618630	1442.407238
3230001	21.623103	1444.579984
3240001	21.627563	1446.749272
3250001	21.632009	1448.915117
3260001	21.636441	1451.077536
3270001	21.640860	1453.236544
3280001	21.645265	1455.392158
3290001	21.649657	1457.544392
3300001	21.654035	1459.693263
3310001	21.658400	1461.838786
3320001	21.662752	1463.980975
3330001	21.667091	1466.119847
3340001	21.671417	1468.255417
3350001	21.675730	1470.387699
3360001	21.680030	1472.516708
3370001	21.684318	1474.642459
3380001	21.688592	1476.764967
3390001	21.692854	1478.884246
3400001	21.697104	1481.000310
3410001	21.701341	1483.113174
3420001	21.705565	1485.222853
3430001	21.709778	1487.329359
3440001	21.713978	1489.432708
3450001	21.718165	1491.532912
3460001	21.722341	1493.629987
3470001	21.726505	1495.723945
3480001	21.730656	1497.814800
3490001	21.734796	1499.902566
3500001	21.738924	1501.987256
3510001	21.743040	1504.068883
3520001	21.747144	1506.147461
3530001	21.751237	1508.223002
3540001	21.755318	1510.295520
3550001	21.759388	1512.365028
3560001	21.763446	1514.431538
3570001	21.767493	1516.495063
3580001	21.771529	1518.555616
3590001	21.775553	1520.613209
3600001	21.779566	1522.667855
3610001	21.783568	1524.719566
3620001	21.787559	1526.768355
3630001	21.791539	1528.814234
3640001	21.795507	1530.857215
3650001	21.799465	1532.897309
3660001	21.803413	1534.934530
3670001	21.807349	1536.968888
3680001	21.811275	1539.000396
3690001	21.815190	1541.029065
3700001	21.819094	1543.054907
3710001	21.822988	1545.077934
3720001	21.826872	1547.098157
3730001	21.830745	1549.115587
3740001	21.834607	1551.130236
3750001	21.838460	1553.142115
3760001	21.842302	1555.151235
3770001	21.846133	1557.157608
3780001	21.849955	1559.161244
3790001	21.853767	1561.162154
3800001	21.857568	1563.160349
3810001	21.861360	1565.155840
3820001	21.865142	1567.148638
3830001	21.868913	1569.138754
3840001	21.872675	1571.126197
3850001	21.876427	1573.110979
3860001	21.880170	1575.093110
3870001	21.883903	1577.072601
3880001	21.887626	1579.049461
3890001	21.891339	1581.023701
3900001	21.895043	1582.995331
3910001	21.898738	1584.964362
3920001	21.902423	1586.930802
3930001	21.906098	1588.894664
3940001	21.909765	1590.855955
3950001	21.913422	1592.814687
3960001	21.917069	1594.770869
3970001	21.920708	1596.724510
3980001	21.924337	1598.675621
3990001	21.927958	1600.624211
4000001	21.931569	1602.570290
4010001	21.935171	1604.513867
4020001	21.938764	1606.454951
4030001	21.942349	1608.393552
4040001	21.945924	1610.329679
4050001	21.949491	1612.263342
4060001	21.953049	1614.194550
4070001	21.956598	1616.123312
4080001	21.960138	1618.049636
4090001	21.963670	1619.973533
4100001	21.967193	1621.895010
4110001	21.970707	1623.814078
4120001	21.974213	1625.730744
4130001	21.977711	1627.645018
4140001	21.981200	1629.556909
4150001	21.984680	1631.466424
4160001	21.988152	1633.373574
4170001	21.991616	1635.278366
4180001	21.995072	1637.180808
4190001	21.998519	1639.080911
4200001	22.001958	1640.978681
4210001	22.005389	1642.874127
4220001	22.008812	1644.767258
4230001	22.012227	1646.658082
4240001	22.015633	1648.546608
4250001	22.019032	1650.432842
4260001	22.022422	1652.316795
4270001	22.025805	1654.198473
4280001	22.029180	1656.077885
4290001	22.032547	1657.955038
4300001	22.035906	1659.829942
4310001	22.039257	1661.702603
4320001	22.042600	1663.573029
4330001	22.045936	1665.441229
4340001	22.049264	1667.307211
4350001	22.052584	1669.170981
4360001	22.055897	1671.032547
4370001	22.059202	1672.891918
4380001	22.062500	1674.749101
4390001	22.065790	1676.604103
4400001	22.069072	1678.456932
4410001	22.072348	1680.307596
4420001	22.075615	1682.156101
4430001	22.078876	1684.002456
4440001	22.082129	1685.846667
4450001	22.085374	1687.688742
4460001	22.088613	1689.528688
4470001	22.091844	1691.366513
4480001	22.095068	1693.202223
4490001	22.098284	1695.035826
4500001	22.101494	1696.867329
4510001	22.104696	1698.696738
4520001	22.107892	1700.524062
4530001	22.111080	1702.349306
4540001	22.114261	1704.172478
4550001	22.117435	1705.993585
4560001	22.120603	1707.812634
4570001	22.123763	1709.629631
4580001	22.126916	1711.444583
4590001	22.130063	1713.257498
4600001	22.133203	1715.068381
4610001	22.136336	1716.877239
4620001	22.139462	1718.684080
4630001	22.142581	1720.488909
4640001	22.145694	1722.291733
4650001	22.148800	1724.092559
4660001	22.151899	1725.891394
4670001	22.154991	1727.688243
4680001	22.158077	1729.483113
4690001	22.161157	1731.276011
4700001	22.164230	1733.066943
4710001	22.167296	1734.855916
4720001	22.170356	1736.642935
4730001	22.173409	1738.428006
4740001	22.176456	1740.211137
4750001	22.179496	1741.992333
4760001	22.182530	1743.771601
4770001	22.185558	1745.548946
4780001	22.188579	1747.324375
4790001	22.191595	1749.097893
4800001	22.194603	1750.869508
4810001	22.197606	1752.639224
4820001	22.200602	1754.407048
4830001	22.203592	1756.172986
4840001	22.206576	1757.937043
4850001	22.209554	1759.699226
4860001	22.212525	1761.459540
4870001	22.215491	1763.217991
4880001	22.218450	1764.974585
4890001	22.221403	1766.729328
4900001	22.224351	1768.482226
4910001	22.227292	1770.233284
4920001	22.230227	1771.982507
4930001	22.233157	1773.729902
4940001	22.236080	1775.475474
4950001	22.238997	1777.219229
4960001	22.241909	1778.961172
4970001	22.244815	1780.701308
4980001	22.247715	1782.439644
4990001	22.250609	1784.176185
5000001	22.253497	1785.910936
5010001	22.256379	1787.643903
5020001	22.259256	1789.375090
5030001	22.262127	1791.104504
5040001	22.264993	1792.832149
5050001	22.267852	1794.558032
5060001	22.270706	1796.282157
5070001	22.273555	1798.004529
5080001	22.276397	1799.725155
5090001	22.279235	1801.444038
5100001	22.282066	1803.161184
5110001	22.284892	1804.876599
5120001	22.287713	1806.590287
5130001	22.290528	1808.302254
5140001	22.293337	1810.012504
5150001	22.296141	1811.721043
5160001	22.298940	1813.427876
5170001	22.301733	1815.133008
5180001	22.304521	1816.836443
5190001	22.307303	1818.538187
5200001	22.310080	1820.238244
5210001	22.312852	1821.936620
5220001	22.315619	1823.633320
5230001	22.318380	1825.328347
5240001	22.321136	1827.021708
5250001	22.323886	1828.713407
5260001	22.326632	1830.403448
5270001	22.329372	1832.091837
5280001	22.332107	1833.778579
5290001	22.334837	1835.463677
5300001	22.337561	1837.147136
5310001	22.340281	1838.828962
5320001	22.342995	1840.509160
5330001	22.345704	1842.187732
5340001	22.348409	1843.864685
5350001	22.351108	1845.540023
5360001	22.353802	1847.213750
5370001	22.356491	1848.885871
5380001	22.359175	1850.556391
5390001	22.361854	1852.225314
5400001	22.364528	1853.892644
5410001	22.367197	1855.558386
5420001	22.369862	1857.222544
5430001	22.372521	1858.885123
5440001	22.375175	1860.546128
5450001	22.377825	1862.205562
5460001	22.380470	1863.863429
5470001	22.383110	1865.519736
5480001	22.385745	1867.174484
5490001	22.388375	1868.827680
5500001	22.391000	1870.479327
5510001	22.393621	1872.129430
5520001	22.396237	1873.777992
5530001	22.398848	1875.425018
5540001	22.401455	1877.070512
5550001	22.404057	1878.714478
5560001	22.406654	1880.356921
5570001	22.409246	1881.997845
5580001	22.411834	1883.637253
5590001	22.414417	1885.275151
5600001	22.416996	1886.911541
5610001	22.419570	1888.546428
5620001	22.422139	1890.179816
5630001	22.424704	1891.811710
5640001	22.427264	1893.442113
5650001	22.429820	1895.071028
5660001	22.432371	1896.698461
5670001	22.434918	1898.324415
5680001	22.437460	1899.948895
5690001	22.439997	1901.571903
5700001	22.442531	1903.193444
5710001	22.445060	1904.813522
5720001	22.447584	1906.432140
5730001	22.450104	1908.049303
5740001	22.452620	1909.665014
5750001	22.455131	1911.279278
5760001	22.457638	1912.892098
5770001	22.460140	1914.503477
5780001	22.462638	1916.113420
5790001	22.465132	1917.721931
5800001	22.467622	1919.329012
5810001	22.470107	1920.934669
5820001	22.472588	1922.538903
5830001	22.475065	1924.141721
5840001	22.477537	1925.743124
5850001	22.480005	1927.343116
5860001	22.482469	1928.941702
5870001	22.484929	1930.538885
5880001	22.487385	1932.134668
5890001	22.489836	1933.729056
5900001	22.492284	1935.322051
5910001	22.494727	1936.913657
5920001	22.497166	1938.503879
5930001	22.499601	1940.092718
5940001	22.502032	1941.680180
5950001	22.504458	1943.266266
5960001	22.506881	1944.850982
5970001	22.509300	1946.434330
5980001	22.511714	1948.016314
5990001	22.514125	1949.596937
6000001	22.516531	1951.176203
6010001	22.518934	1952.754116
6020001	22.521332	1954.330677
6030001	22.523727	1955.905892
6040001	22.526117	1957.479763
6050001	22.528504	1959.052294
6060001	22.530887	1960.623488
6070001	22.533265	1962.193348
6080001	22.535640	1963.761878
6090001	22.538011	1965.329081
6100001	22.540378	1966.894961
6110001	22.542741	1968.459520
6120001	22.545100	1970.022762
6130001	22.547456	1971.584690
6140001	22.549807	1973.145308
6150001	22.552155	1974.704618
6160001	22.554499	1976.262624
6170001	22.556839	1977.819329
6180001	22.559176	1979.374737
6190001	22.561508	1980.928849
6200001	22.563837	1982.481671
6210001	22.566162	1984.033204
6220001	22.568483	1985.583452
6230001	22.570801	1987.132418
6240001	22.573115	1988.680106
6250001	22.575425	1990.226517
6260001	22.577731	1991.771656
6270001	22.580034	1993.315525
6280001	22.582333	1994.858128
6290001	22.584629	1996.399468
6300001	22.586921	1997.939546
6310001	22.589209	1999.478368
6320001	22.591493	2001.015935
6330001	22.593774	2002.552251
6340001	22.596052	2004.087318
6350001	22.598325	2005.621140
6360001	22.600596	2007.153720
6370001	22.602862	2008.685060
6380001	22.605125	2010.215163
6390001	22.607385	2011.744033
6400001	22.609641	2013.271672
6410001	22.611893	2014.798084
6420001	22.614142	2016.323270
6430001	22.616388	2017.847235
6440001	22.618629	2019.369981
6450001	22.620868	2020.891510
6460001	22.623103	2022.411826
6470001	22.625335	2023.930931
6480001	22.627563	2025.448829
6490001	22.629787	2026.965522
6500001	22.632009	2028.481013
6510001	22.634226	2029.995304
6520001	22.636441	2031.508399
6530001	22.638652	2033.020301
6540001	22.640859	2034.531011
6550001	22.643064	2036.040533
6560001	22.645265	2037.548870
6570001	22.647462	2039.056024
6580001	22.649656	2040.561999
6590001	22.651847	2042.066795
6600001	22.654035	2043.570418
6610001	22.656219	2045.072868
6620001	22.658400	2046.574150
6630001	22.660578	2048.074265
6640001	22.662752	2049.573216
6650001	22.664923	2051.071005
6660001	22.667091	2052.567637
6670001	22.669256	2054.063112
6680001	22.671417	2055.557434
6690001	22.673575	2057.050606
6700001	22.675730	2058.542629
6710001	22.677882	2060.033507
6720001	22.680030	2061.523242
6730001	22.682175	2063.011837
6740001	22.684317	2064.499294
6750001	22.686456	2065.985616
6760001	22.688592	2067.470805
6770001	22.690725	2068.954864
6780001	22.692854	2070.437796
6790001	22.694980	2071.919602
6800001	22.697104	2073.400286
6810001	22.699224	2074.879850
6820001	22.701341	2076.358296
6830001	22.703454	2077.835627
6840001	22.705565	2079.311846
6850001	22.707673	2080.786955
6860001	22.709777	2082.260955
6870001	22.711879	2083.733851
6880001	22.713977	2085.205644
6890001	22.716073	2086.676336
6900001	22.718165	2088.145931
6910001	22.720254	2089.614429
6920001	22.722341	2091.081835
6930001	22.724424	2092.548150
6940001	22.726504	2094.013377
6950001	22.728582	2095.477517
6960001	22.730656	2096.940574
6970001	22.732727	2098.402550
6980001	22.734796	2099.863447
6990001	22.736861	2101.323267
7000001	22.738924	2102.782013
7010001	22.740983	2104.239686
7020001	22.743040	2105.696291
7030001	22.745093	2107.151828
7040001	22.747144	2108.606300
7050001	22.749192	2110.059709
7060001	22.751237	2111.512058
7070001	22.753279	2112.963348
7080001	22.755318	2114.413583
7090001	22.757354	2115.862764
7100001	22.759388	2117.310894
7110001	22.761418	2118.757974
7120001	22.763446	2120.204008
7130001	22.765471	2121.648997
7140001	22.767493	2123.092943
7150001	22.769512	2124.535850
7160001	22.771528	2125.977718
7170001	22.773542	2127.418550
7180001	22.775553	2128.858349
7190001	22.777561	2130.297116
7200001	22.779566	2131.734853
7210001	22.781568	2133.171564
7220001	22.783568	2134.607250
7230001	22.785564	2136.041912
7240001	22.787558	2137.475554
7250001	22.789550	2138.908178
7260001	22.791538	2140.339785
7270001	22.793524	2141.770377
7280001	22.795507	2143.199958
7290001	22.797488	2144.628528
7300001	22.799465	2146.056090
7310001	22.801440	2147.482647
7320001	22.803412	2148.908199
7330001	22.805382	2150.332750
7340001	22.807349	2151.756301
7350001	22.809313	2153.178854
7360001	22.811275	2154.600412
7370001	22.813233	2156.020977
7380001	22.815190	2157.440549
7390001	22.817143	2158.859133
7400001	22.819094	2160.276729
7410001	22.821042	2161.693339
7420001	22.822988	2163.108966
7430001	22.824931	2164.523612
7440001	22.826871	2165.937278
7450001	22.828809	2167.349967
7460001	22.830744	2168.761681
7470001	22.832677	2170.172421
7480001	22.834607	2171.582190
7490001	22.836534	2172.990989
7500001	22.838459	2174.398820
7510001	22.840382	2175.805687
7520001	22.842301	2177.211589
7530001	22.844219	2178.616530
7540001	22.846133	2180.020511
7550001	22.848045	2181.423534
7560001	22.849955	2182.825601
7570001	22.851862	2184.226714
7580001	22.853767	2185.626875
7590001	22.855669	2187.026086
7600001	22.857568	2188.424349
7610001	22.859465	2189.821665
7620001	22.861360	2191.218037
7630001	22.863252	2192.613466
7640001	22.865141	2194.007954
7650001	22.867029	2195.401504
7660001	22.868913	2196.794116
7670001	22.870795	2198.185793
7680001	22.872675	2199.576537
7690001	22.874552	2200.966349
7700001	22.876427	2202.355232
7710001	22.878300	2203.743187
7720001	22.880170	2205.130216
7730001	22.882037	2206.516320
7740001	22.883902	2207.901502
7750001	22.885765	2209.285764
7760001	22.887625	2210.669107
7770001	22.889483	2212.051532
7780001	22.891339	2213.433043
7790001	22.893192	2214.813640
7800001	22.895043	2216.193325
7810001	22.896891	2217.572101
7820001	22.898737	2218.949968
7830001	22.900581	2220.326929
7840001	22.902422	2221.702986
7850001	22.904261	2223.078139
7860001	22.906098	2224.452392
7870001	22.907932	2225.825745
7880001	22.909764	2227.198200
7890001	22.911594	2228.569760
7900001	22.913421	2229.940425
7910001	22.915246	2231.310198
7920001	22.917069	2232.679080
7930001	22.918890	2234.047073
7940001	22.920708	2235.414178
7950001	22.922524	2236.780398
7960001	22.924337	2238.145733
7970001	22.926148	2239.510187
7980001	22.927957	2240.873760
7990001	22.929764	2242.236453
8000001	22.931569	2243.598270
8010001	22.933371	2244.959210
8020001	22.935171	2246.319277
8030001	22.936969	2247.678472
8040001	22.938764	2249.036795
8050001	22.940558	2250.394250
8060001	22.942349	2251.750837
8070001	22.944137	2253.106559
8080001	22.945924	2254.461416
8090001	22.947708	2255.815410
8100001	22.949491	2257.168544
8110001	22.951271	2258.520818
8120001	22.953048	2259.872235
8130001	22.954824	2261.222795
8140001	22.956598	2262.572501
8150001	22.958369	2263.921354
8160001	22.960138	2265.269356
8170001	22.961905	2266.616508
8180001	22.963670	2267.962811
8190001	22.965432	2269.308268
8200001	22.967193	2270.652880
8210001	22.968951	2271.996649
8220001	22.970707	2273.339575
8230001	22.972461	2274.681661
8240001	22.974213	2276.022908
8250001	22.975963	2277.363318
8260001	22.977711	2278.702892
8270001	22.979456	2280.041632
8280001	22.981200	2281.379539
8290001	22.982941	2282.716615
8300001	22.984680	2284.052861
8310001	22.986417	2285.388279
8320001	22.988152	2286.722870
8330001	22.989885	2288.056636
8340001	22.991616	2289.389579
8350001	22.993345	2290.721699
8360001	22.995072	2292.052999
8370001	22.996796	2293.383479
8380001	22.998519	2294.713142


==> partnums_0.90.dat <==
x	y	errory
8	6.700000	1.004988
16	10.400000	1.562050
32	18.800000	2.600000
64	33.900000	2.211334
128	58.300000	4.980964
256	114.600000	9.297311
512	199.200000	15.210523
1024	362.300000	18.984467
2048	638.400000	10.622617
4096	1141.500000	23.092206
8192	2090.300000	40.588299
16384	3771.400000	54.705027
32768	6774.200000	55.938895
65536	12130.400000	88.468299
131072	21873.700000	86.660314
262144	39345.000000	277.159521
524288	70854.300000	198.135333
1048576	127545.300000	383.552356
2097152	229293.500000	436.758572
4194304	413142.600000	546.020366
8388608	743774.200000	806.880512


==> partnums_0.90_theory.dat <==
x	log2n	nmud
1	0.000000	1.000000
10001	13.287857	2466.178188
20001	14.287785	4438.932539
30001	14.872723	6260.330337
40001	15.287748	7989.909190
50001	15.609669	9654.268948
60001	15.872699	11268.435349
70001	16.095088	12842.022042
80001	16.287730	14381.684098
90001	16.457653	15892.287545
100001	16.609655	17377.536747
110001	16.747157	18840.340597
120001	16.872687	20283.040296
130001	16.988163	21707.558294
140001	17.095078	23115.499663
150001	17.194613	24508.223429
160001	17.287721	25886.894178
170001	17.375184	27252.520285
180001	17.457645	28605.982817
190001	17.535647	29948.057782
200001	17.609648	31279.433521
210001	17.680037	32600.724497
220001	17.747151	33912.482358
230001	17.811281	35215.204922
240001	17.872681	36509.343535
250001	17.931574	37795.309167
260001	17.988158	39073.477491
270001	18.042605	40344.193151
280001	18.095072	41607.773382
290001	18.145698	42864.511087
300001	18.194608	44114.677476
310001	18.241913	45358.524344
320001	18.287717	46596.286041
330001	18.332111	47828.181186
340001	18.375179	49054.414166
350001	18.417000	50275.176457
360001	18.457641	51490.647782
370001	18.497170	52700.997138
380001	18.535644	53906.383712
390001	18.573118	55106.957688
400001	18.609644	56302.860977
410001	18.645268	57494.227870
420001	18.680033	58681.185616
430001	18.713980	59863.854957
440001	18.747147	61042.350600
450001	18.779569	62216.781652
460001	18.811277	63387.252006
470001	18.842304	64553.860706
480001	18.872678	65716.702264
490001	18.902425	66875.866961
500001	18.931571	68031.441121
510001	18.960141	69183.507353
520001	18.988155	70332.144789
530001	19.015636	71477.429288
540001	19.042603	72619.433634
550001	19.069075	73758.227712
560001	19.095070	74893.878678
570001	19.120605	76026.451110
580001	19.145696	77156.007149
590001	19.170358	78282.606636
600001	19.194605	79406.307229
610001	19.218452	80527.164522
620001	19.241911	81645.232150
630001	19.264995	82760.561888
640001	19.287715	83873.203743
650001	19.310082	84983.206044
660001	19.332109	86090.615521
670001	19.353804	87195.477383
680001	19.375177	88297.835386
690001	19.396239	89397.731906
700001	19.416997	90495.207994
710001	19.437462	91590.303446
720001	19.457639	92683.056848
730001	19.477539	93773.505636
740001	19.497168	94861.686143
750001	19.516533	95947.633648
760001	19.535642	97031.382415
770001	19.554501	98112.965743
780001	19.573116	99192.415998
790001	19.591495	100269.764656
800001	19.609642	101345.042334
810001	19.627564	102418.278828
820001	19.645266	103489.503143
830001	19.662754	104558.743521
840001	19.680032	105626.027477
850001	19.697105	106691.381817
860001	19.713979	107754.832672
870001	19.730658	108816.405517
880001	19.747146	109876.125201
890001	19.763447	110934.015962
900001	19.779567	111990.101454
910001	19.795509	113044.404767
920001	19.811276	114096.948445
930001	19.826873	115147.754502
940001	19.842303	116196.844447
950001	19.857570	117244.239295
960001	19.872676	118289.959586
970001	19.887627	119334.025399
980001	19.902424	120376.456369
990001	19.917070	121417.271698
1000001	19.931570	122456.490175
1010001	19.945925	123494.130180
1020001	19.960139	124530.209705
1030001	19.974214	125564.746363
1040001	19.988153	126597.757395
1050001	20.001959	127629.259691
1060001	20.015634	128659.269792
1070001	20.029181	129687.803904
1080001	20.042601	130714.877906
1090001	20.055898	131740.507363
1100001	20.069073	132764.707533
1110001	20.082130	133787.493372
1120001	20.095069	134808.879552
1130001	20.107893	135828.880457
1140001	20.120604	136847.510203
1150001	20.133204	137864.782635
1160001	20.145695	138880.711342
1170001	20.158078	139895.309661
1180001	20.170357	140908.590682
1190001	20.182531	141920.567258
1200001	20.194604	142931.252008
1210001	20.206577	143940.657328
1220001	20.218451	144948.795390
1230001	20.230228	145955.678153
1240001	20.241910	146961.317369
1250001	20.253498	147965.724582
1260001	20.264993	148968.911140
1270001	20.276398	149970.888197
1280001	20.287714	150971.666719
1290001	20.298941	151971.257485
1300001	20.310081	152969.671096
1310001	20.321136	153966.917979
1320001	20.332108	154963.008387
1330001	20.342996	155957.952408
1340001	20.353803	156951.759965
1350001	20.364529	157944.440824
1360001	20.375176	158936.004595
1370001	20.385746	159926.460733
1380001	20.396238	160915.818549
1390001	20.406654	161904.087206
1400001	20.416996	162891.275725
1410001	20.427265	163877.392990
1420001	20.437461	164862.447750
1430001	20.447585	165846.448618
1440001	20.457638	166829.404082
1450001	20.467622	167811.322500
1460001	20.477538	168792.212106
1470001	20.487386	169772.081016
1480001	20.497167	170750.937222
1490001	20.506882	171728.788605
1500001	20.516532	172705.642930
1510001	20.526118	173681.507849
1520001	20.535641	174656.390908
1530001	20.545101	175630.299545
1540001	20.554500	176603.241092
1550001	20.563838	177575.222781
1560001	20.573116	178546.251742
1570001	20.582334	179516.335007
1580001	20.591494	180485.479513
1590001	20.600596	181453.692101
1600001	20.609641	182420.979519
1610001	20.618630	183387.348425
1620001	20.627563	184352.805390
1630001	20.636441	185317.356895
1640001	20.645265	186281.009336
1650001	20.654035	187243.769026
1660001	20.662753	188205.642195
1670001	20.671418	189166.634993
1680001	20.680031	190126.753490
1690001	20.688593	191086.003679
1700001	20.697104	192044.391475
1710001	20.705566	193001.922720
1720001	20.713978	193958.603183
1730001	20.722341	194914.438559
1740001	20.730657	195869.434473
1750001	20.738924	196823.596481
1760001	20.747145	197776.930069
1770001	20.755319	198729.440658
1780001	20.763447	199681.133602
1790001	20.771529	200632.014191
1800001	20.779566	201582.087650
1810001	20.787559	202531.359144
1820001	20.795508	203479.833774
1830001	20.803413	204427.516581
1840001	20.811275	205374.412550
1850001	20.819095	206320.526603
1860001	20.826872	207265.863609
1870001	20.834608	208210.428377
1880001	20.842302	209154.225663
1890001	20.849956	210097.260169
1900001	20.857569	211039.536542
1910001	20.865142	211981.059376
1920001	20.872676	212921.833215
1930001	20.880170	213861.862551
1940001	20.887626	214801.151826
1950001	20.895043	215739.705434
1960001	20.902423	216677.527718
1970001	20.909765	217614.622975
1980001	20.917070	218550.995456
1990001	20.924338	219486.649363
2000001	20.931569	220421.588856
2010001	20.938765	221355.818047
2020001	20.945925	222289.341007
2030001	20.953049	223222.161761
2040001	20.960138	224154.284292
2050001	20.967193	225085.712543
2060001	20.974214	226016.450413
2070001	20.981200	226946.501762
2080001	20.988153	227875.870409
2090001	20.995072	228804.560134
2100001	21.001959	229732.574677
2110001	21.008812	230659.917741
2120001	21.015634	231586.592992
2130001	21.022423	232512.604056
2140001	21.029180	233437.954525
2150001	21.035906	234362.647953
2160001	21.042601	235286.687860
2170001	21.049264	236210.077730
2180001	21.055897	237132.821012
2190001	21.062500	238054.921123
2200001	21.069073	238976.381445
2210001	21.075616	239897.205326
2220001	21.082129	240817.396083
2230001	21.088613	241736.957000
2240001	21.095068	242655.891331
2250001	21.101494	243574.202295
2260001	21.107892	244491.893085
2270001	21.114262	245408.966859
2280001	21.120603	246325.426749
2290001	21.126917	247241.275855
2300001	21.133203	248156.517249
2310001	21.139462	249071.153973
2320001	21.145694	249985.189043
2330001	21.151899	250898.625444
2340001	21.158078	251811.466135
2350001	21.164230	252723.714049
2360001	21.170356	253635.372091
2370001	21.176456	254546.443138
2380001	21.182531	255456.930044
2390001	21.188580	256366.835634
2400001	21.194604	257276.162711
2410001	21.200602	258184.914049
2420001	21.206576	259093.092400
2430001	21.212525	260000.700492
2440001	21.218450	260907.741026
2450001	21.224351	261814.216681
2460001	21.230227	262720.130113
2470001	21.236080	263625.483953
2480001	21.241909	264530.280812
2490001	21.247715	265434.523274
2500001	21.253497	266338.213905
2510001	21.259257	267241.355247
2520001	21.264993	268143.949820
2530001	21.270707	269046.000122
2540001	21.276398	269947.508631
2550001	21.282066	270848.477804
2560001	21.287713	271748.910077
2570001	21.293337	272648.807865
2580001	21.298940	273548.173562
2590001	21.304521	274447.009545
2600001	21.310081	275345.318168
2610001	21.315619	276243.101768
2620001	21.321136	277140.362662
2630001	21.326632	278037.103146
2640001	21.332107	278933.325500
2650001	21.337561	279829.031984
2660001	21.342995	280724.224840
2670001	21.348409	281618.906292
2680001	21.353802	282513.078545
2690001	21.359175	283406.743789
2700001	21.364529	284299.904193
2710001	21.369862	285192.561911
2720001	21.375176	286084.719080
2730001	21.380470	286976.377818
2740001	21.385745	287867.540228
2750001	21.391001	288758.208398
2760001	21.396237	289648.384395
2770001	21.401455	290538.070275
2780001	21.406654	291427.268075
2790001	21.411834	292315.979816
2800001	21.416996	293204.207506
2810001	21.422139	294091.953136
2820001	21.427264	294979.218680
2830001	21.432371	295866.006100
2840001	21.437460	296752.317342
2850001	21.442531	297638.154337
2860001	21.447584	298523.519000
2870001	21.452620	299408.413235
2880001	21.457638	300292.838929
2890001	21.462639	301176.797955
2900001	21.467622	302060.292173
2910001	21.472588	302943.323430
2920001	21.477537	303825.893557
2930001	21.482470	304708.004374
2940001	21.487385	305589.657686
2950001	21.492284	306470.855284
2960001	21.497166	307351.598948
2970001	21.502032	308231.890445
2980001	21.506881	309111.731528
2990001	21.511715	309991.123937
3000001	21.516532	310870.069401
3010001	21.521333	311748.569636
3020001	21.526118	312626.626345
3030001	21.530887	313504.241219
3040001	21.535640	314381.415939
3050001	21.540378	315258.152171
3060001	21.545101	316134.451572
3070001	21.549808	317010.315785
3080001	21.554499	317885.746444
3090001	21.559176	318760.745169
3100001	21.563837	319635.313570
3110001	21.568484	320509.453246
3120001	21.573115	321383.165785
3130001	21.577732	322256.452764
3140001	21.582334	323129.315748
3150001	21.586921	324001.756293
3160001	21.591494	324873.775943
3170001	21.596052	325745.376232
3180001	21.600596	326616.558684
3190001	21.605125	327487.324812
3200001	21.609641	328357.676119
3210001	21.614142	329227.614099
3220001	21.618630	330097.140234
3230001	21.623103	330966.255997
3240001	21.627563	331834.962852
3250001	21.632009	332703.262253
3260001	21.636441	333571.155642
3270001	21.640860	334438.644455
3280001	21.645265	335305.730117
3290001	21.649657	336172.414042
3300001	21.654035	337038.697639
3310001	21.658400	337904.582303
3320001	21.662752	338770.069423
3330001	21.667091	339635.160378
3340001	21.671417	340499.856538
3350001	21.675730	341364.159265
3360001	21.680030	342228.069911
3370001	21.684318	343091.589820
3380001	21.688592	343954.720328
3390001	21.692854	344817.462761
3400001	21.697104	345679.818438
3410001	21.701341	346541.788670
3420001	21.705565	347403.374757
3430001	21.709778	348264.577994
3440001	21.713978	349125.399667
3450001	21.718165	349985.841052
3460001	21.722341	350845.903419
3470001	21.726505	351705.588030
3480001	21.730656	352564.896140
3490001	21.734796	353423.828993
3500001	21.738924	354282.387828
3510001	21.743040	355140.573876
3520001	21.747144	355998.388361
3530001	21.751237	356855.832498
3540001	21.755318	357712.907495
3550001	21.759388	358569.614554
3560001	21.763446	359425.954868
3570001	21.767493	360281.929624
3580001	21.771529	361137.540001
3590001	21.775553	361992.787171
3600001	21.779566	362847.672300
3610001	21.783568	363702.196546
3620001	21.787559	364556.361060
3630001	21.791539	365410.166988
3640001	21.795507	366263.615465
3650001	21.799465	367116.707625
3660001	21.803413	367969.444590
3670001	21.807349	368821.827480
3680001	21.811275	369673.857404
3690001	21.815190	370525.535468
3700001	21.819094	371376.862770
3710001	21.822988	372227.840402
3720001	21.826872	373078.469450
3730001	21.830745	373928.750992
3740001	21.834607	374778.686102
3750001	21.838460	375628.275847
3760001	21.842302	376477.521287
3770001	21.846133	377326.423477
3780001	21.849955	378174.983465
3790001	21.853767	379023.202295
3800001	21.857568	379871.081004
3810001	21.861360	380718.620621
3820001	21.865142	381565.822173
3830001	21.868913	382412.686678
3840001	21.872675	383259.215150
3850001	21.876427	384105.408598
3860001	21.880170	384951.268022
3870001	21.883903	385796.794421
3880001	21.887626	386641.988784
3890001	21.891339	387486.852098
3900001	21.895043	388331.385344
3910001	21.898738	389175.589495
3920001	21.902423	390019.465521
3930001	21.906098	390863.014386
3940001	21.909765	391706.237049
3950001	21.913422	392549.134464
3960001	21.917069	393391.707579
3970001	21.920708	394233.957338
3980001	21.924337	395075.884677
3990001	21.927958	395917.490532
4000001	21.931569	396758.775828
4010001	21.935171	397599.741491
4020001	21.938764	398440.388437
4030001	21.942349	399280.717579
4040001	21.945924	400120.729827
4050001	21.949491	400960.426083
4060001	21.953049	401799.807247
4070001	21.956598	402638.874212
4080001	21.960138	403477.627866
4090001	21.963670	404316.069096
4100001	21.967193	405154.198780
4110001	21.970707	405992.017794
4120001	21.974213	406829.527008
4130001	21.977711	407666.727289
4140001	21.981200	408503.619498
4150001	21.984680	409340.204492
4160001	21.988152	410176.483123
4170001	21.991616	411012.456241
4180001	21.995072	411848.124689
4190001	21.998519	412683.489306
4200001	22.001958	413518.550927
4210001	22.005389	414353.310384
4220001	22.008812	415187.768504
4230001	22.012227	416021.926108
4240001	22.015633	416855.784014
4250001	22.019032	417689.343038
4260001	22.022422	418522.603989
4270001	22.025805	419355.567673
4280001	22.029180	420188.234892
4290001	22.032547	421020.606444
4300001	22.035906	421852.683122
4310001	22.039257	422684.465716
4320001	22.042600	423515.955013
4330001	22.045936	424347.151794
4340001	22.049264	425178.056837
4350001	22.052584	426008.670917
4360001	22.055897	426838.994804
4370001	22.059202	427669.029265
4380001	22.062500	428498.775062
4390001	22.065790	429328.232954
4400001	22.069072	430157.403698
4410001	22.072348	430986.288044
4420001	22.075615	431814.886741
4430001	22.078876	432643.200533
4440001	22.082129	433471.230160
4450001	22.085374	434298.976361
4460001	22.088613	435126.439868
4470001	22.091844	435953.621412
4480001	22.095068	436780.521719
4490001	22.098284	437607.141512
4500001	22.101494	438433.481511
4510001	22.104696	439259.542432
4520001	22.107892	440085.324988
4530001	22.111080	440910.829888
4540001	22.114261	441736.057838
4550001	22.117435	442561.009540
4560001	22.120603	443385.685695
4570001	22.123763	444210.086997
4580001	22.126916	445034.214140
4590001	22.130063	445858.067814
4600001	22.133203	446681.648704
4610001	22.136336	447504.957493
4620001	22.139462	448327.994862
4630001	22.142581	449150.761486
4640001	22.145694	449973.258041
4650001	22.148800	450795.485195
4660001	22.151899	451617.443616
4670001	22.154991	452439.133969
4680001	22.158077	453260.556915
4690001	22.161157	454081.713111
4700001	22.164230	454902.603213
4710001	22.167296	455723.227874
4720001	22.170356	456543.587741
4730001	22.173409	457363.683462
4740001	22.176456	458183.515679
4750001	22.179496	459003.085033
4760001	22.182530	459822.392162
4770001	22.185558	460641.437699
4780001	22.188579	461460.222277
4790001	22.191595	462278.746524
4800001	22.194603	463097.011066
4810001	22.197606	463915.016527
4820001	22.200602	464732.763526
4830001	22.203592	465550.252683
4840001	22.206576	466367.484610
4850001	22.209554	467184.459922
4860001	22.212525	468001.179226
4870001	22.215491	468817.643130
4880001	22.218450	469633.852238
4890001	22.221403	470449.807151
4900001	22.224351	471265.508468
4910001	22.227292	472080.956785
4920001	22.230227	472896.152696
4930001	22.233157	473711.096791
4940001	22.236080	474525.789659
4950001	22.238997	475340.231886
4960001	22.241909	476154.424054
4970001	22.244815	476968.366745
4980001	22.247715	477782.060537
4990001	22.250609	478595.506005
5000001	22.253497	479408.703722
5010001	22.256379	480221.654260
5020001	22.259256	481034.358187
5030001	22.262127	481846.816068
5040001	22.264993	482659.028466
5050001	22.267852	483470.995944
5060001	22.270706	484282.719059
5070001	22.273555	485094.198368
5080001	22.276397	485905.434425
5090001	22.279235	486716.427781
5100001	22.282066	487527.178985
5110001	22.284892	488337.688585
5120001	22.287713	489147.957124
5130001	22.290528	489957.985146
5140001	22.293337	490767.773190
5150001	22.296141	491577.321794
5160001	22.298940	492386.631493
5170001	22.301733	493195.702821
5180001	22.304521	494004.536310
5190001	22.307303	494813.132487
5200001	22.310080	495621.491879
5210001	22.312852	496429.615012
5220001	22.315619	497237.502406
5230001	22.318380	498045.154583
5240001	22.321136	498852.572061
5250001	22.323886	499659.755355
5260001	22.326632	500466.704979
5270001	22.329372	501273.421445
5280001	22.332107	502079.905263
5290001	22.334837	502886.156939
5300001	22.337561	503692.176980
5310001	22.340281	504497.965889
5320001	22.342995	505303.524167
5330001	22.345704	506108.852314
5340001	22.348409	506913.950827
5350001	22.351108	507718.820201
5360001	22.353802	508523.460929
5370001	22.356491	509327.873503
5380001	22.359175	510132.058413
5390001	22.361854	510936.016145
5400001	22.364528	511739.747186
5410001	22.367197	512543.252018
5420001	22.369862	513346.531124
5430001	22.372521	514149.584982
5440001	22.375175	514952.414072
5450001	22.377825	515755.018868
5460001	22.380470	516557.399845
5470001	22.383110	517359.557475
5480001	22.385745	518161.492229
5490001	22.388375	518963.204574
5500001	22.391000	519764.694978
5510001	22.393621	520565.963904
5520001	22.396237	521367.011817
5530001	22.398848	522167.839178
5540001	22.401455	522968.446445
5550001	22.404057	523768.834077
5560001	22.406654	524569.002528
5570001	22.409246	525368.952254
5580001	22.411834	526168.683707
5590001	22.414417	526968.197337
5600001	22.416996	527767.493592
5610001	22.419570	528566.572921
5620001	22.422139	529365.435768
5630001	22.424704	530164.082578
5640001	22.427264	530962.513792
5650001	22.429820	531760.729850
5660001	22.432371	532558.731191
5670001	22.434918	533356.518253
5680001	22.437460	534154.091469
5690001	22.439997	534951.451275
5700001	22.442531	535748.598102
5710001	22.445060	536545.532380
5720001	22.447584	537342.254539
5730001	22.450104	538138.765005
5740001	22.452620	538935.064204
5750001	22.455131	539731.152559
5760001	22.457638	540527.030494
5770001	22.460140	541322.698429
5780001	22.462638	542118.156783
5790001	22.465132	542913.405974
5800001	22.467622	543708.446418
5810001	22.470107	544503.278530
5820001	22.472588	545297.902722
5830001	22.475065	546092.319406
5840001	22.477537	546886.528993
5850001	22.480005	547680.531890
5860001	22.482469	548474.328504
5870001	22.484929	549267.919241
5880001	22.487385	550061.304506
5890001	22.489836	550854.484699
5900001	22.492284	551647.460224
5910001	22.494727	552440.231478
5920001	22.497166	553232.798861
5930001	22.499601	554025.162768
5940001	22.502032	554817.323596
5950001	22.504458	555609.281737
5960001	22.506881	556401.037585
5970001	22.509300	557192.591530
5980001	22.511714	557983.943962
5990001	22.514125	558775.095269
6000001	22.516531	559566.045837
6010001	22.518934	560356.796053
6020001	22.521332	561147.346300
6030001	22.523727	561937.696960
6040001	22.526117	562727.848416
6050001	22.528504	563517.801046
6060001	22.530887	564307.555230
6070001	22.533265	565097.111344
6080001	22.535640	565886.469764
6090001	22.538011	566675.630866
6100001	22.540378	567464.595022
6110001	22.542741	568253.362604
6120001	22.545100	569041.933982
6130001	22.547456	569830.309527
6140001	22.549807	570618.489605
6150001	22.552155	571406.474584
6160001	22.554499	572194.264830
6170001	22.556839	572981.860705
6180001	22.559176	573769.262573
6190001	22.561508	574556.470796
6200001	22.563837	575343.485734
6210001	22.566162	576130.307746
6220001	22.568483	576916.937190
6230001	22.570801	577703.374422
6240001	22.573115	578489.619799
6250001	22.575425	579275.673673
6260001	22.577731	580061.536398
6270001	22.580034	580847.208326
6280001	22.582333	581632.689808
6290001	22.584629	582417.981192
6300001	22.586921	583203.082826
6310001	22.589209	583987.995058
6320001	22.591493	584772.718234
6330001	22.593774	585557.252697
6340001	22.596052	586341.598792
6350001	22.598325	587125.756860
6360001	22.600596	587909.727243
6370001	22.602862	588693.510280
6380001	22.605125	589477.106311
6390001	22.607385	590260.515672
6400001	22.609641	591043.738701
6410001	22.611893	591826.775733
6420001	22.614142	592609.627102
6430001	22.616388	593392.293141
6440001	22.618629	594174.774182
6450001	22.620868	594957.070556
6460001	22.623103	595739.182593
6470001	22.625335	596521.110621
6480001	22.627563	597302.854969
6490001	22.629787	598084.415962
6500001	22.632009	598865.793926
6510001	22.634226	599646.989185
6520001	22.636441	600428.002063
6530001	22.638652	601208.832882
6540001	22.640859	601989.481963
6550001	22.643064	602769.949626
6560001	22.645265	603550.236190
6570001	22.647462	604330.341974
6580001	22.649656	605110.267293
6590001	22.651847	605890.012464
6600001	22.654035	606669.577802
6610001	22.656219	607448.963621
6620001	22.658400	608228.170233
6630001	22.660578	609007.197951
6640001	22.662752	609786.047085
6650001	22.664923	610564.717945
6660001	22.667091	611343.210840
6670001	22.669256	612121.526077
6680001	22.671417	612899.663963
6690001	22.673575	613677.624805
6700001	22.675730	614455.408907
6710001	22.677882	615233.016573
6720001	22.680030	616010.448105
6730001	22.682175	616787.703806
6740001	22.684317	617564.783977
6750001	22.686456	618341.688917
6760001	22.688592	619118.418926
6770001	22.690725	619894.974301
6780001	22.692854	620671.355340
6790001	22.694980	621447.562340
6800001	22.697104	622223.595594
6810001	22.699224	622999.455399
6820001	22.701341	623775.142046
6830001	22.703454	624550.655828
6840001	22.705565	625325.997037
6850001	22.707673	626101.165964
6860001	22.709777	626876.162899
6870001	22.711879	627650.988129
6880001	22.713977	628425.641943
6890001	22.716073	629200.124628
6900001	22.718165	629974.436470
6910001	22.720254	630748.577755
6920001	22.722341	631522.548766
6930001	22.724424	632296.349787
6940001	22.726504	633069.981100
6950001	22.728582	633843.442988
6960001	22.730656	634616.735730
6970001	22.732727	635389.859608
6980001	22.734796	636162.814900
6990001	22.736861	636935.601883
7000001	22.738924	637708.220837
7010001	22.740983	638480.672036
7020001	22.743040	639252.955757
7030001	22.745093	640025.072275
7040001	22.747144	640797.021863
7050001	22.749192	641568.804795
7060001	22.751237	642340.421343
7070001	22.753279	643111.871778
7080001	22.755318	643883.156372
7090001	22.757354	644654.275393
7100001	22.759388	645425.229110
7110001	22.761418	646196.017793
7120001	22.763446	646966.641709
7130001	22.765471	647737.101123
7140001	22.767493	648507.396302
7150001	22.769512	649277.527511
7160001	22.771528	650047.495013
7170001	22.773542	650817.299073
7180001	22.775553	651586.939952
7190001	22.777561	652356.417914
7200001	22.779566	653125.733217
7210001	22.781568	653894.886124
7220001	22.783568	654663.876892
7230001	22.785564	655432.705782
7240001	22.787558	656201.373050
7250001	22.789550	656969.878955
7260001	22.791538	657738.223751
7270001	22.793524	658506.407696
7280001	22.795507	659274.431043
7290001	22.797488	660042.294048
7300001	22.799465	660809.996963
7310001	22.801440	661577.540040
7320001	22.803412	662344.923532
7330001	22.805382	663112.147691
7340001	22.807349	663879.212765
7350001	22.809313	664646.119005
7360001	22.811275	665412.866661
7370001	22.813233	666179.455979
7380001	22.815190	666945.887208
7390001	22.817143	667712.160594
7400001	22.819094	668478.276383
7410001	22.821042	669244.234821
7420001	22.822988	670010.036152
7430001	22.824931	670775.680620
7440001	22.826871	671541.168469
7450001	22.828809	672306.499940
7460001	22.830744	673071.675276
7470001	22.832677	673836.694718
7480001	22.834607	674601.558505
7490001	22.836534	675366.266878
7500001	22.838459	676130.820076
7510001	22.840382	676895.218337
7520001	22.842301	677659.461899
7530001	22.844219	678423.550999
7540001	22.846133	679187.485872
7550001	22.848045	679951.266755
7560001	22.849955	680714.893883
7570001	22.851862	681478.367489
7580001	22.853767	682241.687808
7590001	22.855669	683004.855072
7600001	22.857568	683767.869513
7610001	22.859465	684530.731364
7620001	22.861360	685293.440855
7630001	22.863252	686055.998217
7640001	22.865141	686818.403679
7650001	22.867029	687580.657470
7660001	22.868913	688342.759818
7670001	22.870795	689104.710952
7680001	22.872675	689866.511098
7690001	22.874552	690628.160484
7700001	22.876427	691389.659334
7710001	22.878300	692151.007873
7720001	22.880170	692912.206328
7730001	22.882037	693673.254920
7740001	22.883902	694434.153875
7750001	22.885765	695194.903414
7760001	22.887625	695955.503759
7770001	22.889483	696715.955132
7780001	22.891339	697476.257754
7790001	22.893192	698236.411846
7800001	22.895043	698996.417625
7810001	22.896891	699756.275313
7820001	22.898737	700515.985127
7830001	22.900581	701275.547284
7840001	22.902422	702034.962003
7850001	22.904261	702794.229500
7860001	22.906098	703553.349990
7870001	22.907932	704312.323690
7880001	22.909764	705071.150813
7890001	22.911594	705829.831575
7900001	22.913421	706588.366190
7910001	22.915246	707346.754869
7920001	22.917069	708104.997826
7930001	22.918890	708863.095272
7940001	22.920708	709621.047420
7950001	22.922524	710378.854479
7960001	22.924337	711136.516660
7970001	22.926148	711894.034173
7980001	22.927957	712651.407227
7990001	22.929764	713408.636030
8000001	22.931569	714165.720790
8010001	22.933371	714922.661715
8020001	22.935171	715679.459011
8030001	22.936969	716436.112885
8040001	22.938764	717192.623542
8050001	22.940558	717948.991188
8060001	22.942349	718705.216027
8070001	22.944137	719461.298264
8080001	22.945924	720217.238102
8090001	22.947708	720973.035744
8100001	22.949491	721728.691392
8110001	22.951271	722484.205248
8120001	22.953048	723239.577514
8130001	22.954824	723994.808391
8140001	22.956598	724749.898079
8150001	22.958369	725504.846777
8160001	22.960138	726259.654686
8170001	22.961905	727014.322003
8180001	22.963670	727768.848927
8190001	22.965432	728523.235656
8200001	22.967193	729277.482386
8210001	22.968951	730031.589316
8220001	22.970707	730785.556639
8230001	22.972461	731539.384553
8240001	22.974213	732293.073253
8250001	22.975963	733046.622932
8260001	22.977711	733800.033786
8270001	22.979456	734553.306007
8280001	22.981200	735306.439790
8290001	22.982941	736059.435325
8300001	22.984680	736812.292806
8310001	22.986417	737565.012424
8320001	22.988152	738317.594371
8330001	22.989885	739070.038836
8340001	22.991616	739822.346010
8350001	22.993345	740574.516083
8360001	22.995072	741326.549243
8370001	22.996796	742078.445680
8380001	22.998519	742830.205581


==> reviews.txt <==
* Reviewer 1
  
  The authors propose a novel method for sampling from Multiplicative
  Attribute Graph models. They show empirically and theoretically that
  their technique is substantially faster, and they also validate the
  network statistics of their model.
                                                               
  The paper is well organized and clearly written.              
  
  I was a little confused by the description of how \lambda is
  chosen. In practice is \lambda chosen from some arbitrary distribution
  with the expected bitwise marginals, or is the first step of graph
  sampling always to sample independent Bernoulli random variables for
  \lambda_i? Does changing the selection mechanism (for example, making
  the bits of lambda_i dependent in some way) affect the results?
  
  The text mentions that edges may be resampled and so a rejection
  scheme is used; for clarification is this the union step in Algorithm
  1? Does this become costly as a.) the size of the lookup table
  increases with the # of edges or b.) in the case where m is large, it
  will be asymptotically superlinear to sample enough edges?
  
  In the conclusion should that be log(n)^3 instead of log(n)^2?
  

* Reviewer 2

  The paper gives a O(polylog(n) . |E|) time algorithm to sample a graph
  with |E| edges from a recently proposed statistical model for graphs:
  the Multiplicative Attribute Graph Model (MAGM). The key idea is to
  decompose the node set into sets such that nodes in a set do not share
  common "configurations".  Then, within a set, a known O(log(n) . |E|)
  sampling algorithm for the Kronecker Product Graph Model (KPGM) is
  used. The resulting sampled graphs are put (or "quilted") together to
  return a single graph. Empirical results show that really huge graphs,
  up to millions of nodes and billions of edges, can be generated on a
  single contemporary PC in a few hours.
  
  The running time clearly depends on B, the number of
  partitions. Currently, the authors only prove that B is logarithmic in
  n for a special case when the \mu parameters in the MAGM model are all
  equal to 1/2. This doesn't seem to be a "mild technical condition" as
  claimed in the abstract. Instead, the proven guarantee only holds for
  a restricted sub-family of models inside the MAGM family.
  
  The authors do propose a heuristic to speed up the algorithm when \mu
  is near 0 or 1. But there are no guarantees provided in that case. In
  experiments, however, the time complexity seems to be worst at around
  \mu = 0.7 or 0.9 and even then isn't terribly large compared to the
  complexity at \mu = 0.5. This suggests that the main guarantee given
  in the paper can probably be extended to other values of \mu. There is
  no discussion for the case when \mu_i's are not all equal to the same
  value \mu. Is that case not interesting from a network modeling point
  of view?
  
  Finally, the case when the number d of attributes is greater   
  than log(n) remains open.                                     
  
  The strengths of the paper are:                               
  1. a nice observation relating MAGM to KPGM that lets the      
  authors derive their quilting algorithm                       
  2. provable high prob. running time bound that is polylog(n) |E| where
     n = no. of nodes, E = set of edges
  3. empirical evaluations confirming scalability of approach   
                                                               
  The major weakness is that it delivers less than what is       
  promised. The proven guarantee doesn't just require a " mild   
  technical condition" but in fact requires the \mu parameters of
  MAGM to be severely constrained: they all have to equal 1/2.  
  
  In my opinion the paper can evolve into a strong contribution  
  but more work needs to be done to get there.                   

* Reviewer 3

  This paper discusses methods for sampling from a model for graphs,
  called "Multiplicative Attribute Graphs". The paper is very well
  written and thorough, the sampling algorithm is interesting, its
  validation is extensive.
  
  Major questions and comments:                                 
  
  1. Since the balanced nature of the attributes is crucial for
  fast sampling, it would be nice to see some experiments with real data
  and MAGM fits. I am afraid that the attributes of real graphs are not
  balanced, and this weakens the usefulness of the sampling
  algorithm. If, however, the opposite is true, that is great.
  
  2. While this is not the major topic of the paper, it would be 
  great to see some short discussion about the expressive power  
  of MAGM for the d<=log2(n) case, since this is the case when   
  the sampling is efficient. Why is MAGM a good choice in        
  general, apart from the fact that it is easy to fit and (at    
  least in some cases) easy to sample from?                     
  
** Minor questions and comments:                                 

  1. Why does one need to generate graphs to access the goodness of the
     fit? Doesn't the fitting procedure provides some goodness of fit
     measure, e.g. via permutations?
                                                               
  2. In Sect. 2.1. the authors state that there is only a small non-zero
     probability that the same edge is sampled multiple times. I think
     this probability is not necessarily small if the graph has a dense
     part, of a couple of hub nodes. This is another reason why tests
     with parameters from real graph fits would be nice to see. The
     sampling algorithm might be inefficient for them.                                         
                                                               
  3. While this is not a central question of the paper, I am a bit
     puzzled about the interpretation of the MAGM model. I think it is
     not intuitive that having more attributes makes the connection
     between any two nodes *less* likely. If one thinks about the
     attributes as memberships in social groups for example, this seems
     contradictory. In fact, it seems more intuitive to model the
     probability that an edge is *missing*  with the MAGM. Could the
     authors briefly discuss the intuition behind MAGM?
              

